Stencil scaling for vector-valued PDEs on hybrid grids with applications to generalized Newtonian fluids

Matrix-free finite element implementations for large applications provide an attractive alternative to standard sparse matrix data formats due to the significantly reduced memory consumption. Here, we show that they are also competitive with respect to the run time in the low order case if combined with suitable stencil scaling techniques. We focus on variable coefficient vector-valued partial differential equations as they arise in many physical applications. The presented method is based on scaling constant reference stencils originating from a linear finite element discretization instead of evaluating the bilinear forms on-the-fly. This method assumes the usage of hierarchical hybrid grids, and it may be applied to vector-valued second-order elliptic partial differential equations directly or as a part of more complicated problems. We provide theoretical and experimental performance estimates showing the advantages of this new approach compared to the traditional on-the-fly integration and stored matrix approaches. In our numerical experiments, we consider two specific mathematical models. Namely, linear elastostatics and incompressible Stokes flow. The final example considers a non-linear shear-thinning generalized Newtonian fluid. For this type of non-linearity, we present an efficient approach to compute a regularized strain rate which is then used to define the node-wise viscosity. Depending on the compute architecture, we could observe maximum speedups of 64% and 122% compared to the on-the-fly integration. The largest considered example involved solving a Stokes problem with 12288 compute cores on the state of the art supercomputer SuperMUC-NG.

==> data/csv/stokes_fixedpoint_upwardinflow.csv <==
"coeff_fe","coeff_scaled_exact","coeff_scaled_inexact","mag_u_fe","mag_u_physical","mag_u_unphysical","p_fe","p_scaled_exact","p_scaled_inexact","rhs_fe:0","rhs_fe:1","rhs_fe:2","rhs_scaled_exact:0","rhs_scaled_exact:1","rhs_scaled_exact:2","rhs_scaled_inexact:0","rhs_scaled_inexact:1","rhs_scaled_inexact:2","u_fe:0","u_fe:1","u_fe:2","u_physical_rel","u_scaled_exact:0","u_scaled_exact:1","u_scaled_exact:2","u_scaled_inexact:0","u_scaled_inexact:1","u_scaled_inexact:2","u_unphysical_rel","vtkValidPointMask","arc_length","Points:0","Points:1","Points:2"
6.6534176445989450e+00,6.6523820437781058e+00,6.5263297123181996e+00,1.3779468901510636e+00,1.3779468901510636e+00,1.3779468901510636e+00,1.7066020403579403e+03,1.7057220403579402e+03,1.6935236391266812e+03,0.0000000000000000e+00,0.0000000000000000e+00,2.3841900000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,2.3841900000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,2.3841900000000006e-05,-9.7435559014073170e-01,-7.0512706784597868e-20,9.7435559014073170e-01,2.3825214971196845e-21,-9.7435559014073170e-01,-7.0557559794792721e-20,9.7435559014073170e-01,-9.7435559014073170e-01,-5.9875437941059316e-20,9.7435559014073170e-01,5.3857621197241340e-19,1,0.0000000000000000e+00,5.0000000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.8177324618322377e+00,6.8167475797038799e+00,6.6815646873373762e+00,1.3070571966601341e+00,1.3070467332583080e+00,1.3047634240350137e+00,1.7043399713047666e+03,1.7034693013864862e+03,1.6909018011092326e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.6868868722329837e-01,1.1557514720074325e-06,8.7738837371446965e-01,1.1991822820550889e-05,-9.6868868722329837e-01,1.2420908472396397e-06,8.7737274280702482e-01,-9.6855374420359353e-01,1.5928461898935545e-04,8.7410648236033095e-01,2.5251170981697491e-03,1,8.3332061767578125e-03,4.9916667938232422e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.1471010813763485e+00,7.1462993811410946e+00,6.9946832137309221e+00,1.2435389264933792e+00,1.2435212216909641e+00,1.2390140890064432e+00,1.7027594837995698e+03,1.7018808225325502e+03,1.6891986017104114e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.6235538913272534e-01,2.5246332033189255e-06,7.8731622488171848e-01,2.2732179456902330e-05,-9.6235552300602334e-01,2.4508705628301336e-06,7.8728802002203613e-01,-9.6182133612341869e-01,2.6241103655902262e-04,7.8078570603021935e-01,5.2911312038278289e-03,1,1.6666889190673828e-02,4.9833331108093262e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.5339774937324933e+00,7.5335285804573777e+00,7.3654013641444909e+00,1.1876682880615597e+00,1.1876460023842486e+00,1.1810744871536201e+00,1.7009012271551960e+03,1.7000216294570994e+03,1.6871768576271677e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.5568000292782374e-01,4.4588336043273748e-06,7.0479509230379456e-01,3.2007982754107944e-05,-9.5568024291414311e-01,4.1938278621170871e-06,7.0475713375333993e-01,-9.5454070010368175e-01,3.3573323806357374e-04,6.9515903505799059e-01,8.2000134947013397e-03,1,2.5000095367431641e-02,4.9749999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.9627040462307548e+00,7.9627783612532665e+00,7.7785147634575349e+00,1.1387685246209336e+00,1.1387463601651027e+00,1.1302873746418198e+00,1.6991841749159066e+03,1.6983139072995302e+03,1.6853260291074739e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.4877046299164502e-01,6.9589024918451578e-06,6.2935049444695135e-01,3.6965369301057030e-05,-9.4877172973960200e-01,6.5016501834213720e-06,6.2930844092367599e-01,-9.4682810013644292e-01,3.8953796022532478e-04,6.1681873753722904e-01,1.1171097779125371e-02,1,3.3333301544189453e-02,4.9666666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.4333550613553996e+00,8.4341151788934443e+00,8.2341082776068788e+00,1.0962853765067435e+00,1.0962654200824911e+00,1.0861052688160360e+00,1.6974827375676380e+03,1.6966060706977159e+03,1.6834786057821723e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-9.4179256519618804e-01,9.8629533929987727e-06,5.6064062623724986e-01,3.9049031149461467e-05,-9.4179480518250736e-01,9.2205212573069745e-06,5.6059786616259255e-01,-9.3887457349313808e-01,4.2910882138732679e-04,5.4546696284388196e-01,1.4130541391019782e-02,1,4.1666507720947266e-02,4.9583334922790527e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.9502048556950005e+00,8.9517560747090030e+00,8.7366184453602500e+00,1.0595520141415307e+00,1.0595365506364214e+00,1.0478467342877604e+00,1.6958191948531908e+03,1.6949491948531909e+03,1.6816708667832338e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.3484151673043669e-01,1.3070051714237105e-05,4.9819613311037370e-01,3.6471761631362833e-05,-9.3484455574127190e-01,1.2249618694771185e-05,4.9815761064430231e-01,-9.3079482926065993e-01,4.5768513166525931e-04,4.8065630205714627e-01,1.7023787956720830e-02,1,5.0000190734863281e-02,4.9499998092651367e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.5188791145689571e+00,9.5212182019778755e+00,9.2920365055401657e+00,1.0279046560930358e+00,1.0278952965769268e+00,1.0148308527677741e+00,1.6941770874646886e+03,1.6933046876014955e+03,1.6798687106205305e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.2800296797666304e-01,1.6467793078460390e-05,4.4150445482673351e-01,3.1514211515170135e-05,-9.2800790098483499e-01,1.5474563449270295e-05,4.4147244031429345e-01,-9.2269960957888730e-01,4.7760398633389634e-04,4.2188891688068186e-01,1.9800647975570990e-02,1,5.8333396911621094e-02,4.9416666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0144371610211298e+01,1.0147367709127769e+01,9.9060508800136695e+00,1.0007689454484323e+00,1.0007656322070448e+00,9.8646471139970793e-01,1.6925469898310268e+03,1.6916716548718869e+03,1.6780785642126671e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.2135447637455314e-01,1.9959765732465411e-05,3.9017457869809502e-01,2.4618444555736892e-05,-9.2136100987046710e-01,1.8797604708947602e-05,3.9015086013395972e-01,-9.1469379906183734e-01,4.9051175782595141e-04,3.6878575733084462e-01,2.2413812991711364e-02,1,6.6666603088378906e-02,4.9333333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0832256063580084e+01,1.0835712211270756e+01,1.0585368703692879e+01,9.7757646519984365e-01,9.7757757545794899e-01,9.6216177470182818e-01,1.6909084874567516e+03,1.6900308873199451e+03,1.6762932279700635e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.1494984583456906e-01,2.3458946846535142e-05,3.4378040050172176e-01,1.6961329854566332e-05,-9.1495672531946581e-01,2.2133377324297979e-05,3.4376544438997719e-01,-9.0686134756606362e-01,4.9721038308661201e-04,3.2092324060708199e-01,2.4827512112269905e-02,1,7.4999809265136719e-02,4.9250001907348633e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1587508234471926e+01,1.1591108234471925e+01,1.1336290966688512e+01,9.5781266196902914e-01,9.5781662714538651e-01,9.4140443988440747e-01,1.6892598737415349e+03,1.6883756067348063e+03,1.6745148032012889e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-9.0882958380472323e-01,2.6887552625789363e-05,3.0193941015010067e-01,1.0750943116198568e-05,-9.0883625049171535e-01,2.5413896084382032e-05,3.0193207695904611e-01,-8.9929017251640275e-01,4.9957816117283515e-04,2.7790662849971837e-01,2.7016845361096616e-02,1,8.3333492279052734e-02,4.9166665077209473e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2416236684064824e+01,1.2419690033656225e+01,1.2168147056223122e+01,9.4097127137538950e-01,9.4097697424613436e-01,9.2367738017073553e-01,1.6875724351738522e+03,1.6866897676942820e+03,1.6727032432870135e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.0300810791524144e-01,3.0183727619155393e-05,2.6420538069029076e-01,7.6045003142577613e-06,-9.0301461464951771e-01,2.8582387065095326e-05,2.6420355368478210e-01,-8.9202710057117474e-01,4.9908204025933783e-04,2.3927974800663232e-01,2.8963325309809707e-02,1,9.1666698455810547e-02,4.9083333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.3323228761303678e+01,1.3326444713897544e+01,1.3089836511683012e+01,9.2662073329771832e-01,9.2662656751511374e-01,9.0852240229636183e-01,1.6858356383573891e+03,1.6849556383573893e+03,1.6708360075879962e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.9749491369557588e-01,3.3290965313646747e-05,2.3019926156087603e-01,6.7211178631411597e-06,-8.9750059342434341e-01,3.1574979337514695e-05,2.3020066229248906e-01,-8.8508451022806400e-01,4.9429395058602659e-04,2.0467771133601526e-01,3.0640291049219427e-02,1,9.9999904632568359e-02,4.9000000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.4310978134033128e+01,1.4313918296022541e+01,1.4109051992022529e+01,9.1439437717515293e-01,9.1440006427020526e-01,8.9556289021894864e-01,1.6840356229125096e+03,1.6831556229125094e+03,1.6689215471968084e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.9229570186910845e-01,3.6156714814388993e-05,1.9960368421776267e-01,7.1382261593757534e-06,-8.9230070186910848e-01,3.4340408929371193e-05,1.9960741647116662e-01,-8.7848950307775775e-01,4.8681267624942016e-04,1.7378470493166698e-01,3.2030441131099152e-02,1,1.0833311080932617e-01,4.8916668891906738e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.5383760031018817e+01,1.5386473429384418e+01,1.5236521658694498e+01,9.0392783484031103e-01,9.0393258810366028e-01,8.8442906509214769e-01,1.6821496836228926e+03,1.6812672837596992e+03,1.6669345112457345e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.8738887735227512e-01,3.8746990598521002e-05,1.7201255177719899e-01,6.6540204401603253e-06,-8.8739294434410321e-01,3.6847286781659091e-05,1.7201655177719902e-01,-8.7224054150973196e-01,4.7720641542174679e-04,1.4618933029157000e-01,3.3128482858538991e-02,1,1.1666679382324219e-01,4.8833332061767578e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6541481344584355e+01,1.6544081344584352e+01,1.6479236976574661e+01,8.9494099540282535e-01,8.9494386248928581e-01,8.7483762289919331e-01,1.6801680383058413e+03,1.6792880383058414e+03,1.6648716363905494e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.8276331484912085e-01,4.1027413623894174e-05,1.4713184282045841e-01,5.5893629008649171e-06,-8.8276555483544028e-01,3.9064513145071157e-05,1.4713584282045841e-01,-8.6634631690121955e-01,4.6586142330713189e-04,1.2158729231483481e-01,3.3935238388044409e-02,1,1.2500000000000000e-01,4.8750000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.7789106333306073e+01,1.7791787826483947e+01,1.7853765534515908e+01,8.8724612252104396e-01,8.8724837577408633e-01,8.6660977863947131e-01,1.6780610951667741e+03,1.6771810951667740e+03,1.6627126834966418e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.7840997357563166e-01,4.2949424727119121e-05,1.2480641448537097e-01,3.8698521104097354e-06,-8.7841197357563172e-01,4.0947825791094196e-05,1.2480834749354297e-01,-8.6082620417398359e-01,4.5306223720098168e-04,9.9826061675174271e-02,3.4437440507903191e-02,1,1.3333320617675781e-01,4.8666667938232422e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9115563233907896e+01,1.9118652939744262e+01,1.9353853895587360e+01,8.8054712762309872e-01,8.8054841820241214e-01,8.5944455742599324e-01,1.6758348557831337e+03,1.6749548557831338e+03,1.6604495149980548e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.7429067165007857e-01,4.4524843096873846e-05,1.0459202524990925e-01,3.3051371446161254e-06,-8.7429177776309985e-01,4.2510489957143350e-05,1.0459359784097266e-01,-8.5565089686221496e-01,4.3915993818343226e-04,8.0421312780008178e-02,3.4671390340230139e-02,1,1.4166688919067383e-01,4.8583331108093262e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0512903635872039e+01,2.0516879288980366e+01,2.0978271059515102e+01,8.7467309537799454e-01,8.7467309657204961e-01,8.5317151406194225e-01,1.6734842017846750e+03,1.6726042017846753e+03,1.6580921972938665e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.7038205119859235e-01,4.5751439158019794e-05,8.6260227004701429e-02,2.3984252358819298e-06,-8.7038209142878276e-01,4.3751742473294497e-05,8.6259799226921480e-02,-8.5080727536700662e-01,4.2439677374927017e-04,6.3116004032249623e-02,3.4663121809758959e-02,1,1.5000009536743164e-01,4.8499999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.1974467642636395e+01,2.1979989104586842e+01,2.2725189666256099e+01,8.6946561388605315e-01,8.6946497281135737e-01,8.4763308461268017e-01,1.6709850410439383e+03,1.6701050410439384e+03,1.6556093090469267e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.6665066376137367e-01,4.6641286666634755e-05,6.9553324727705923e-02,3.1185075880278423e-06,-8.6665014373401228e-01,4.4684573678048894e-05,6.9551756650440430e-02,-8.4626739411326279e-01,4.0891660652778541e-04,4.7625514889187343e-02,3.4441025539985605e-02,1,1.5833330154418945e-01,4.8416666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.3487412278900287e+01,2.3494961555204839e+01,2.4583363737811688e+01,8.6480982219752478e-01,8.6480891698283968e-01,8.4271600980881689e-01,1.6683518238132715e+03,1.6674718238132714e+03,1.6530196876851755e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.6307607284698484e-01,4.7210723572932138e-05,5.4303229627780954e-02,3.6235973063227726e-06,-8.6307531283330419e-01,4.5325065431050027e-05,5.4300882964436727e-02,-8.4201572285301274e-01,3.9288766806535664e-04,3.3749145845393333e-02,3.4037017707414192e-02,1,1.6666650772094727e-01,4.8333334922790527e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.5041922030076222e+01,2.5052112555905651e+01,2.6544405538464929e+01,8.6061084291541035e-01,8.6061035625929172e-01,8.3832736368808713e-01,1.6655869413978608e+03,1.6647069413978606e+03,1.6503137056142409e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.5963973738913801e-01,4.7484302049931150e-05,4.0345047243721358e-02,3.8926882643217724e-06,-8.5963937688771519e-01,4.5696713924701018e-05,4.0342367236881019e-02,-8.3803559362657132e-01,3.7646344159320575e-04,2.1296434387321636e-02,3.3477021148970290e-02,1,1.7500019073486328e-01,4.8249998092651367e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.6628699469171956e+01,2.6642209616789813e+01,2.8596464567860416e+01,8.5678241270393896e-01,8.5678256835373268e-01,8.3438210422135739e-01,1.6626866230820879e+03,1.6618042232188945e+03,1.6474926070817619e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.5631821087677984e-01,4.7496019453565963e-05,2.7518769031845712e-02,3.6216992189366481e-06,-8.5631845086309921e-01,4.5831842272592454e-05,2.7516206324454517e-02,-8.3430314197903743e-01,3.5973266157376038e-04,1.0080417483232657e-02,3.2789542658758129e-02,1,1.8333339691162109e-01,4.8166666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.8236436345249309e+01,2.8253496916859071e+01,3.0721085409620514e+01,8.5326383711038856e-01,8.5326480778037095e-01,8.3081860393020457e-01,1.6596681066743261e+03,1.6587827717151858e+03,1.6445677200753273e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.5310005126643351e-01,4.7285038050243504e-05,1.5710420046966538e-02,3.6274378030568497e-06,-8.5310106473498615e-01,4.5767443963444523e-05,1.5708259585073471e-02,-8.3080363834844895e-01,3.4279713044820567e-04,-4.1369000332664319e-05,3.2004463369077127e-02,1,1.9166660308837891e-01,4.8083333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.9856017296139981e+01,2.9876919038330584e+01,3.2899113026718624e+01,8.5000196975096975e-01,8.5000379841607887e-01,8.2758273495784906e-01,1.6565325868867358e+03,1.6556461919009623e+03,1.6415354395807112e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.4997228781409428e-01,4.6894208561722988e-05,4.8142926388352386e-03,3.4174447841745023e-06,-8.4997412828815555e-01,4.5543595528281542e-05,4.8127595753597102e-03,-8.2751954911907155e-01,3.2573227072960347e-04,-9.2001894822541942e-03,3.1148954576021737e-02,1,1.9999980926513672e-01,4.8000001907348633e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.1478641279568535e+01,3.1503424009127109e+01,3.5107890529105589e+01,8.4695760216621507e-01,8.4696075064522169e-01,8.2463225170326671e-01,1.6532899788458217e+03,1.6524033119758997e+03,1.6384143804640471e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.4692831737619945e-01,4.6367959992392964e-05,-5.2512840696314058e-03,4.2129487701958768e-06,-8.4693146403583031e-01,4.5201574962696685e-05,-5.2520748663519639e-03,-8.2443709851118996e-01,3.0861831993883549e-04,-1.7502524831418013e-02,3.0249926685095276e-02,1,2.0833349227905273e-01,4.7916665077209473e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.3099644683911052e+01,3.3128153728544653e+01,3.7326917187354034e+01,8.4409413390898524e-01,8.4409883722022161e-01,8.2192687519873797e-01,1.6499532304478000e+03,1.6490632304478002e+03,1.6352105525293568e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.4395826702590371e-01,4.5749118800143847e-05,-1.4572175244317771e-02,5.7552602069667099e-06,-8.4396297351630900e-01,4.4780741478543537e-05,-1.4572183316230050e-02,-8.2153793415066478e-01,2.9149914174453752e-04,-2.5053772852008542e-02,2.9330547122197043e-02,1,2.1666669845581055e-01,4.7833333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.4713315963875047e+01,3.4745324759072922e+01,3.9531678793886222e+01,8.4138554181747460e-01,8.4139179451412660e-01,8.1943742884992610e-01,1.6465324598577179e+03,1.6456344574190080e+03,1.6319444957543360e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.4105804248182758e-01,4.5078091152217689e-05,-2.3210376218341943e-02,7.6084711199327493e-06,-8.4106432269833731e-01,4.4317486229964491e-05,-2.3209544034189664e-02,-8.1880999768307661e-01,2.7443560965071398e-04,-3.1935035085578753e-02,2.8411179358878283e-02,1,2.2499990463256836e-01,4.7750000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.6311531634973598e+01,3.6346750008239148e+01,4.1692092472252945e+01,8.3881482666813356e-01,8.3882210910370836e-01,8.1714203802742591e-01,1.6430335480588692e+03,1.6421335480588696e+03,1.6286314501811894e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.3822940966013149e-01,4.4391801078190784e-05,-3.1205537938889485e-02,8.9833890349168218e-06,-8.3823675575947221e-01,4.3843736453118798e-05,-3.1204002275180907e-02,-8.1624526620147020e-01,2.5751409197978672e-04,-3.8206048005850562e-02,2.7511843151556369e-02,1,2.3333311080932617e-01,4.7666668891906738e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.7890464149124355e+01,3.7928531268452588e+01,4.3783202025123771e+01,8.3636037553448994e-01,8.3636867697961970e-01,8.1501425324253418e-01,1.6394707273862170e+03,1.6385613973044969e+03,1.6252910582814957e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.3546591050160679e-01,4.3718589629421748e-05,-3.8617642601300475e-02,1.0413843959434070e-05,-8.3547432348241746e-01,4.3382797523732586e-05,-3.8615442810077935e-02,-8.1382742415165565e-01,2.4076303009210861e-04,-4.3938950281638210e-02,2.6646929618628145e-02,1,2.4166679382324219e-01,4.7583332061767578e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.9440012609484448e+01,3.9480364612220583e+01,4.5772254758267174e+01,8.3401210209563981e-01,8.3402141400276786e-01,8.1303844764743927e-01,1.6358508455565900e+03,1.6349484456933967e+03,1.6219400444621374e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.3277098244076442e-01,4.3081154875674232e-05,-4.5476160922322921e-02,1.1863943531265572e-05,-8.3278046241340309e-01,4.2951202188905222e-05,-4.5473344934635514e-02,-8.1154949391771469e-01,2.2426119438173557e-04,-4.9178731063570132e-02,2.5829962248274097e-02,1,2.5000000000000000e-01,4.7500000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.0945751992603036e+01,4.0987717498093502e+01,4.7613537140701439e+01,8.3177300716327196e-01,8.3178414994345151e-01,8.1121419930065686e-01,1.6321978451712878e+03,1.6312878451712877e+03,1.6186151702057261e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.3015768194164163e-01,4.2500244436275958e-05,-5.1778218069583035e-02,1.4259763619900501e-05,-8.3016905591161705e-01,4.2561904251875446e-05,-5.1774875285164425e-02,-8.0941771976121868e-01,2.0811636884495208e-04,-5.3939053937099399e-02,2.5074751304700930e-02,1,2.5833320617675781e-01,4.7416667938232422e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.2389539362660116e+01,4.2432463219823617e+01,4.9283909657763381e+01,8.2962292573314045e-01,8.2963524590207494e-01,8.0951092971286742e-01,1.6285303072644895e+03,1.6276113683947024e+03,1.6153350865190696e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.2761848791438575e-01,4.1969624457860025e-05,-5.7586979336559256e-02,1.5878725511868752e-05,-8.2763110176032240e-01,4.2203399016023113e-05,-5.7583209799552629e-02,-8.0740754398369408e-01,1.9236192315515754e-04,-5.8292068886975190e-02,2.4386077953966887e-02,1,2.6666688919067383e-01,4.7333331108093262e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.3750214940450469e+01,4.3793151286212165e+01,5.0758869407974366e+01,8.2755770861327949e-01,8.2757198466068860e-01,8.0791555140205062e-01,1.6248756872089871e+03,1.6239556872089870e+03,1.6121275594146089e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.2515798803569507e-01,4.1481385600389487e-05,-6.2922713115289630e-02,1.8416649943171715e-05,-8.2517262753427256e-01,4.1862770953375894e-05,-6.2918517225150614e-02,-8.0551020152447372e-01,1.7707918766273791e-04,-6.2267469882814938e-02,2.3768849422113512e-02,1,2.7500009536743164e-01,4.7249999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.5009454103243435e+01,4.5051574060417664e+01,5.2030150382901127e+01,8.2556611338665353e-01,8.2558069659562294e-01,8.0641200064624774e-01,1.6212548434576024e+03,1.6203348434576023e+03,1.6090140772783138e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.2277147504904435e-01,4.1017938684722322e-05,-6.7819343356173484e-02,1.9037680247020680e-05,-8.2278648851759706e-01,4.1520177583741747e-05,-6.7814750020262729e-02,-8.0371225731823515e-01,1.6230276993595738e-04,-6.5903130007160152e-02,2.3218954057173117e-02,1,2.8333330154418945e-01,4.7166666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.6146839577364737e+01,4.6187169020377837e+01,5.3093659801716441e+01,8.2364456650604423e-01,8.2366089029852874e-01,8.0499028353367374e-01,1.6177027825848040e+03,1.6167827825848037e+03,1.6059974329324045e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.2046203030288578e-01,4.0560919640291529e-05,-7.2291340532012055e-02,2.1254676096240794e-05,-8.2047884358853218e-01,4.1156139893674407e-05,-7.2286524550422310e-02,-8.0200666186560743e-01,1.4811897002324327e-04,-6.9219445128150814e-02,2.2731719668977902e-02,1,2.9166650772094727e-01,4.7083334922790527e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.7141499627757426e+01,4.7178881166227086e+01,5.3945007347705229e+01,8.2179577116080060e-01,8.2181309670780811e-01,8.0364693223039452e-01,1.6142472094775890e+03,1.6133272094775889e+03,1.6030925491482189e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.1823733952693822e-01,4.0090307556406914e-05,-7.6356730256606026e-02,2.2650143061093877e-05,-8.1825521901183484e-01,4.0751179395218315e-05,-7.6351618413873154e-02,-8.0039196939829305e-01,1.3459947655205910e-04,-7.2236884716177646e-02,2.2302070215083812e-02,1,3.0000019073486328e-01,4.6999998092651367e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.7979526200353362e+01,4.8013189568278591e+01,5.4594979802534624e+01,8.2001442618048959e-01,8.2003298304819827e-01,8.0237343151464535e-01,1.6108984155710502e+03,1.6099784155710504e+03,1.6003059252673527e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.1609600061608245e-01,3.9585487967829895e-05,-8.0038968324875948e-02,2.4300561364367749e-05,-8.1611517361057373e-01,4.0287715815545031e-05,-8.0033607033635212e-02,-7.9886095085694619e-01,1.2178550845708077e-04,-7.4978840286200471e-02,2.1919604829403749e-02,1,3.0833339691162109e-01,4.6916666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.8652684003732212e+01,4.8681828713370997e+01,5.5059650876398727e+01,8.1830008979778235e-01,8.1831965525728600e-01,8.0116381095836697e-01,1.6076899641968675e+03,1.6067752991560076e+03,1.5976357695335616e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.1404131096717003e-01,3.9031079377300644e-05,-8.3354032028831709e-02,2.5676241320223200e-05,-8.1406155095348942e-01,3.9755005493836703e-05,-8.3348451986897831e-02,-7.9740903217436609e-01,1.0973394438372824e-04,-7.7461251008013599e-02,2.1576126580255931e-02,1,3.1666660308837891e-01,4.6833333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9161944199571820e+01,4.9186069902664421e+01,5.5361057216764706e+01,8.1665068068736524e-01,8.1667103400098950e-01,8.0001131925261570e-01,1.6046266655203010e+03,1.6037166655203009e+03,1.5950712773430391e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.1207387106794315e-01,3.8417989481784548e-05,-8.6320812629326088e-02,2.6779586493045172e-05,-8.1209495152832378e-01,3.9149156267393584e-05,-8.6315056586024161e-02,-7.9603032898823578e-01,9.8478592835764503e-05,-7.9700666449053478e-02,2.1263110706914640e-02,1,3.2499980926513672e-01,4.6750001907348633e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9516710451700646e+01,4.9535430443805012e+01,5.5523728073290101e+01,8.1506543054697389e-01,8.1508656135772384e-01,7.9891237136795779e-01,1.6017266564531024e+03,1.6008123894463738e+03,1.5926177235888167e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.1019510304377751e-01,3.7744898593530948e-05,-8.8956154924498571e-02,2.7854674887606081e-05,-8.1021700971708910e-01,3.8473946346559129e-05,-8.8950249591204331e-02,-7.9472202415073334e-01,8.8048029905500461e-05,-8.1710616610723721e-02,2.0970902242995741e-02,1,3.3333349227905273e-01,4.6666665077209473e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9734092240119949e+01,4.9747347422524832e+01,5.5573581648438505e+01,8.1354113578327658e-01,8.1356304409697411e-01,7.9786151399101679e-01,1.5989793177271913e+03,1.5980617175903849e+03,1.5902555485546854e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.0840282067406655e-01,3.7015922838384842e-05,-9.1281631922082593e-02,2.8937866579886277e-05,-8.0842555392610949e-01,3.7737539356139132e-05,-9.1275561273042038e-02,-7.9347880951878969e-01,7.8438503745845950e-05,-8.3507164608355861e-02,2.0691316544459104e-02,1,3.4166669845581055e-01,4.6583333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9835619181561853e+01,4.9843502025375926e+01,5.5535168632843735e+01,8.1207602947095447e-01,8.1209783672282565e-01,7.9685480256018459e-01,1.5963750461335214e+03,1.5954630485722314e+03,1.5879831148932049e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.0669605064599836e-01,3.6241101018878268e-05,-9.3315400470800683e-02,2.8997948401568698e-05,-8.0671873037476605e-01,3.6952423394288184e-05,-9.3309116423394539e-02,-7.9229692092202875e-01,6.9646973675255457e-05,-8.5102984190218264e-02,2.0417672574613185e-02,1,3.4999990463256836e-01,4.6500000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9845041893993972e+01,4.9847883183314835e+01,5.5431503666117067e+01,8.1067060916008304e-01,8.1069279942189287e-01,7.9589109797765256e-01,1.5939046257253601e+03,1.5930032869923800e+03,1.5857839509709411e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.0507593462215821e-01,3.5435387687208043e-05,-9.5072595135125990e-02,2.9607570175937653e-05,-8.0509904073517946e-01,3.6133984162034190e-05,-9.5066145908417526e-02,-7.9117547295784474e-01,6.1672402347243753e-05,-8.6507751911263600e-02,2.0144267314374385e-02,1,3.5833311080932617e-01,4.6416668891906738e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9786684403259883e+01,4.9784793945833741e+01,5.5282612926044564e+01,8.0932153199902346e-01,8.0934379977228887e-01,7.9496522017874527e-01,1.5915584901089367e+03,1.5906584901089368e+03,1.5836506857238453e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.0353856627705689e-01,3.4612561498433469e-05,-9.6574623890814823e-02,2.9918563842386982e-05,-8.0356180626337637e-01,3.5295203976664566e-05,-9.6567867986995168e-02,-7.9010882717449771e-01,5.4476992475731235e-05,-8.7735419510274998e-02,1.9868234949441135e-02,1,3.6666679382324219e-01,4.6333332061767578e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9682770650391973e+01,4.9676674724267528e+01,5.5106110735436346e+01,8.0802720689993879e-01,8.0804939790583719e-01,7.9407722167379391e-01,1.5893168366641623e+03,1.5884168366641625e+03,1.5815728311918992e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.0208207763773209e-01,3.3788579387330833e-05,-9.7837014178880161e-02,3.0143082628355732e-05,-8.0210531762405146e-01,3.4450164186281240e-05,-9.7829762176144031e-02,-7.8909690921044695e-01,4.8040996047411414e-05,-8.8795261556634530e-02,1.9584120710090528e-02,1,3.7500000000000000e-01,4.6250000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9546960663591321e+01,4.9537286553241785e+01,5.4912114937829188e+01,8.0679870974654011e-01,8.0682065025541205e-01,7.9323198775452930e-01,1.5871748906594380e+03,1.5862824907962445e+03,1.5795453052440821e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.0071861340255979e-01,3.2978396640510836e-05,-9.8861050608349710e-02,3.0182433205081335e-05,-8.0074168039438787e-01,3.3611445447602633e-05,-9.8853275709965910e-02,-7.8814533237501072e-01,4.2387297964449208e-05,-8.9686845880067659e-02,1.9293996492946129e-02,1,3.8333320617675781e-01,4.6166667938232422e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9404892755761090e+01,4.9392297073464107e+01,5.4719533477624530e+01,8.0562263539049139e-01,8.0564465005685426e-01,7.9242090451598168e-01,1.5851074459294243e+03,1.5842163847992110e+03,1.5775543962099223e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9943187018540396e-01,3.2195065205071207e-05,-9.9680088639566247e-02,3.0710603518228972e-05,-7.9945511017172322e-01,3.2789934575180381e-05,-9.9671629538191683e-02,-7.8724385111352757e-01,3.7421766552794967e-05,-9.0431068552185995e-02,1.8994071666350896e-02,1,3.9166688919067383e-01,4.6083331108093262e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9269160585460256e+01,4.9254324987074568e+01,5.4537712490551932e+01,8.0449955707172760e-01,8.0452146837543714e-01,7.9164237209149890e-01,1.5831040694994881e+03,1.5822140694994882e+03,1.5756028626829677e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.9822131845734856e-01,3.1448140472719720e-05,-1.0030892986663709e-01,3.1079906337347843e-05,-7.9824455844366793e-01,3.1994028642064298e-05,-1.0029973011050811e-01,-7.8639031718817809e-01,3.3112078900620037e-05,-9.1036686384651316e-02,1.8686676976130787e-02,1,4.0000009536743164e-01,4.5999999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9150252276962490e+01,4.9133878933319515e+01,5.4374248036265229e+01,8.0342296412726855e-01,8.0344552050545959e-01,7.9089285152511024e-01,1.5811494821569718e+03,1.5802597497733482e+03,1.5736696134223344e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9707873130364582e-01,3.0742377942937300e-05,-1.0076526355851448e-01,3.2367534098999725e-05,-7.9710273130364573e-01,3.1227686146257058e-05,-1.0075526355851447e-01,-7.8558034864520787e-01,2.9412314084677167e-05,-9.1513999792809053e-02,1.8370868810853223e-02,1,4.0833330154418945e-01,4.5916666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9055551839682920e+01,4.9038597227699796e+01,5.4235027900492597e+01,8.0239217607894531e-01,8.0241465285025193e-01,7.9017088559042070e-01,1.5792253998134959e+03,1.5783453998134958e+03,1.5717577962565249e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.9600223552721960e-01,3.0082459965478460e-05,-1.0106144683854056e-01,3.2704577495346564e-05,-7.9602623552721963e-01,3.0496540259321886e-05,-1.0105087353921341e-01,-7.8481183643109165e-01,2.6294188202564436e-05,-9.1870860458855674e-02,1.8048464266601855e-02,1,4.1666650772094727e-01,4.5833334922790527e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.8988431364852204e+01,4.8971687023908956e+01,5.4122552071860483e+01,8.0141070754620269e-01,8.0143291741345335e-01,7.8947835772036168e-01,1.5773432877025534e+03,1.5764608878393601e+03,1.5698668892966157e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.9499400234477413e-01,2.9470411202132593e-05,-1.0121016373755704e-01,3.2984694321559341e-05,-7.9501784281883559e-01,2.9804334686454848e-05,-1.0119876422529904e-01,-7.8408599094346410e-01,2.3727454450540382e-05,-9.2114731199682900e-02,1.7723016600988212e-02,1,4.2500019073486328e-01,4.5749998092651367e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.8952743776296323e+01,4.8937156929899018e+01,5.4040003619974286e+01,8.0047496645748650e-01,8.0049693473495931e-01,7.8881409576142814e-01,1.5754867114829431e+03,1.5746044463052767e+03,1.5679901783914788e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9404887528486290e-01,2.8907139155035767e-05,-1.0122471209645337e-01,3.3335850306653029e-05,-7.9407258177526829e-01,2.9153967697407229e-05,-1.0121247211013401e-01,-7.8340083046014120e-01,2.1676086934695100e-05,-9.2253654095127507e-02,1.7394737690760262e-02,1,4.3333339691162109e-01,4.5666666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.8951460465350053e+01,4.8937794204243168e+01,5.3989739684426993e+01,7.9958477349169155e-01,7.9960723391070787e-01,7.8817823380841145e-01,1.5736474799773130e+03,1.5727628149364532e+03,1.5661218722269548e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9316534384379933e-01,2.8394414531022070e-05,-1.0111609475993683e-01,3.4134427467677028e-05,-7.9318958383011873e-01,2.8549806705008858e-05,-1.0110356126402281e-01,-7.8275571990620185e-01,2.0108997600052104e-05,-9.2294932011360270e-02,1.7065138274879384e-02,1,4.4166660308837891e-01,4.5583333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.8986383104016909e+01,4.8975424517576855e+01,5.3973465733916910e+01,7.9873888610940846e-01,7.9876164752997036e-01,7.8756977972006947e-01,1.5718255931856631e+03,1.5709455931856633e+03,1.5642631759540777e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.9234064556919281e-01,2.7933774599589039e-05,-1.0089620096774438e-01,3.4837556721121560e-05,-7.9236524605693481e-01,2.7996235374165394e-05,-1.0088320096774438e-01,-7.8214885781841970e-01,1.8993063939439212e-05,-9.2245758749774975e-02,1.6736824410609398e-02,1,4.4999980926513672e-01,4.5500001907348633e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9058380886197519e+01,4.9050698331086821e+01,5.3992121374932807e+01,7.9793620351891592e-01,7.9795960375600061e-01,7.8698850346204863e-01,1.5700186587905316e+03,1.5691386587905317e+03,1.5624109218415965e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.9157226035845052e-01,2.7526568268818870e-05,-1.0057575268319632e-01,3.5583068575108707e-05,-7.9159750034476994e-01,2.7497651585311332e-05,-1.0056275268319634e-01,-7.8157917849631597e-01,1.8294499996965866e-05,-9.2113289290722961e-02,1.6411285289530043e-02,1,4.5833349227905273e-01,4.5416665077209473e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9167455248763915e+01,4.9163332352224344e+01,5.4046178360477185e+01,7.9717476126603226e-01,7.9719874936435153e-01,7.8643261311427226e-01,1.5682150976569603e+03,1.5673350976569604e+03,1.5605638977699587e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9085682224922749e-01,2.7171685588298194e-05,-1.0016500581893190e-01,3.5769126704629552e-05,-7.9088255550127051e-01,2.7055923822828641e-05,-1.0015273907097491e-01,-7.8104408322963337e-01,1.7975736112238286e-05,-9.1904101858617443e-02,1.6090940540193097e-02,1,4.6666669845581055e-01,4.5333333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9312866822976616e+01,4.9312155624122909e+01,5.4135948639655091e+01,7.9645367054970806e-01,7.9647747171666650e-01,7.8590216681666969e-01,1.5664188134408271e+03,1.5655388134408272e+03,1.5587171990583715e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9019218470273200e-01,2.6865343945459310e-05,-9.9672972302775609e-02,3.5053952451774051e-05,-7.9021762444518029e-01,2.6670989942839654e-05,-9.9661476447730157e-02,-7.8054285687106884e-01,1.7991856578595087e-05,-9.1624417667803867e-02,1.5776986544238820e-02,1,4.7499990463256836e-01,4.5250000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9493269546117617e+01,4.9495193681310226e+01,5.4262319955077288e+01,7.9577168824665401e-01,7.9579543659860641e-01,7.8539655067637593e-01,1.5646333323131171e+03,1.5637533323131174e+03,1.5568760239259207e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.8957579076585693e-01,2.6601616565645577e-05,-9.9108992590944939e-02,3.4311866482218824e-05,-7.8960103075217625e-01,2.6340956881191276e-05,-9.9098593327580961e-02,-7.8007405742503133e-01,1.8300971074199013e-05,-9.1280756522942208e-02,1.5471020287809062e-02,1,4.8333311080932617e-01,4.5166668891906738e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9709111674321136e+01,4.9712394025720364e+01,5.4436298740273017e+01,7.9512606746707326e-01,7.9515068728794425e-01,7.8491466442026636e-01,1.5628481710330470e+03,1.5619681710330472e+03,1.5550281884906290e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8900383599017765e-01,2.6371992566517674e-05,-9.8480242377541230e-02,3.4526452289975845e-05,-7.8902976899834965e-01,2.6061130961566143e-05,-9.8471251282692532e-02,-7.7963584326715141e-01,1.8817357058625135e-05,-9.0878787412918646e-02,1.5172829977136112e-02,1,4.9166679382324219e-01,4.5083332061767578e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9962375366338961e+01,4.9966055407380935e+01,5.4695146127095668e+01,7.9451656538011550e-01,7.9454146577242002e-01,7.8445646848414241e-01,1.5610528243515705e+03,1.5601728243515704e+03,1.5531964224362785e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8847493524249557e-01,2.6168647446157658e-05,-9.7794740636150582e-02,3.4002392269332865e-05,-7.8850093524249565e-01,2.5825918997432092e-05,-9.7787412632046378e-02,-7.7922709067315588e-01,1.9962815352658297e-05,-9.0427149057514838e-02,1.4882169705153370e-02,1,5.0000000000000000e-01,4.5000000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.0257745995396661e+01,5.0260842848145757e+01,5.5012363112978989e+01,7.9394947604778321e-01,7.9397458219903638e-01,7.8402834667603782e-01,1.5592688175066542e+03,1.5583888175066545e+03,1.5513590659999616e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8799475191229273e-01,2.5983495908989754e-05,-9.7056726949389327e-02,3.3537217746203901e-05,-7.8802075191229282e-01,2.5627785143066600e-05,-9.7051010033293472e-02,-7.7885328085069860e-01,2.1857172094128191e-05,-8.9933292268040255e-02,1.4597001672413391e-02,1,5.0833320617675781e-01,4.4916667938232422e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.0595452199333437e+01,5.0596815267070866e+01,5.5330107141782975e+01,7.9341643586842936e-01,7.9344084181423113e-01,7.8362324542167150e-01,1.5574825939927912e+03,1.5566025939927913e+03,1.5495105595428101e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8755327785877349e-01,2.5806733133720012e-05,-9.6277950074278335e-02,3.2102878488149384e-05,-7.8757838397179492e-01,2.5453980774888586e-05,-9.6273709492791404e-02,-7.7850644636852662e-01,2.4335071074900912e-05,-8.9404073118811794e-02,1.4320245089344232e-02,1,5.1666688919067383e-01,4.4833331108093262e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.0972200615242386e+01,5.0971389311999943e+01,5.5672023343563055e+01,7.9291556925748008e-01,7.9294004003721263e-01,7.8324102518249639e-01,1.5556884305217004e+03,1.5548084305217003e+03,1.5476696409367655e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8714760355906854e-01,2.5632653989314751e-05,-9.5465798139590247e-02,3.1750002953851593e-05,-7.8717260355906848e-01,2.5298075016920685e-05,-9.5462913865859880e-02,-7.7818610363061702e-01,2.6916441559564694e-05,-8.8841868812001429e-02,1.4053936001524884e-02,1,5.2500009536743164e-01,4.4749999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.1385937838733796e+01,5.1381904255085935e+01,5.6052625222855958e+01,7.9244304949136368e-01,7.9246741249196162e-01,7.8287797394046521e-01,1.5538905510461809e+03,1.5530105510461808e+03,1.5458086794862220e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8677319402422530e-01,2.5458973799490608e-05,-9.4624957644486335e-02,3.1340980030973022e-05,-7.8679795403790598e-01,2.5155125556145273e-05,-9.4623117710807308e-02,-7.7788807584371633e-01,2.9565716925616674e-05,-8.8249888645072466e-02,1.3799460034215479e-02,1,5.3333330154418945e-01,4.4666666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.1833845873418987e+01,5.1825993984154103e+01,5.6474511815743071e+01,7.9199658209094581e-01,7.9202095520567906e-01,7.8253293969100557e-01,1.5520821901862225e+03,1.5512021901862224e+03,1.5439533896272696e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8642686809543938e-01,2.5286580963832849e-05,-9.3761884922793401e-02,3.1176367785583876e-05,-7.8645153478243168e-01,2.5022831640170966e-05,-9.3760871572456966e-02,-7.7761051652249868e-01,3.2205619815482780e-05,-8.7633603071796268e-02,1.3556672587672083e-02,1,5.4166650772094727e-01,4.4583334922790527e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.2313354436849821e+01,5.2301352416547260e+01,5.6937182388253305e+01,7.9157978357677727e-01,7.9160355382873959e-01,7.8220916279445829e-01,1.5502704560647041e+03,1.5493904560647043e+03,1.5420832739327061e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8611167244962465e-01,2.5117795190467046e-05,-9.2881055961350961e-02,3.0331293825415470e-05,-7.8613567244962468e-01,2.4899649147974706e-05,-9.2880511760781881e-02,-7.7735620159278151e-01,3.4796416732855564e-05,-8.6996881222084960e-02,1.3326401929901061e-02,1,5.5000019073486328e-01,4.4499998092651367e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.2825083347550020e+01,5.2809161217717019e+01,5.7441091919291608e+01,7.9118961645816377e-01,7.9121319349466468e-01,7.8190562387296703e-01,1.5484506997651943e+03,1.5475706997651941e+03,1.5402137730560221e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8582409041993628e-01,2.4955905641059400e-05,-9.1985798881873998e-02,3.0052774851850139e-05,-7.8584786390216965e-01,2.4784691425887907e-05,-9.1985496223256996e-02,-7.7712365219039103e-01,3.7313778515925195e-05,-8.6343321105746731e-02,1.3106707677112989e-02,1,5.5833339691162109e-01,4.4416666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.3369356416006653e+01,5.3350235900011427e+01,5.7985266230214762e+01,7.9082613520929190e-01,7.9084892611758173e-01,7.8162238100559933e-01,1.5466285436024907e+03,1.5457485436024906e+03,1.5383377320691650e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8556355100350106e-01,2.4805187345657583e-05,-9.1081011742083440e-02,2.9091496559262299e-05,-7.8558655100350117e-01,2.4678794728911850e-05,-9.1080525036060317e-02,-7.7691240849114562e-01,3.9739262428834265e-05,-8.5677203980899425e-02,1.2898168785847087e-02,1,5.6666660308837891e-01,4.4333333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.3947434666477925e+01,5.3925381513681941e+01,5.8568170556855065e+01,7.9048837818371243e-01,7.9051054889389683e-01,7.8135867408873805e-01,1.5447967775481402e+03,1.5439227824255602e+03,1.5364623714394606e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8532861323851566e-01,2.4669879768598091e-05,-9.0170441669000484e-02,2.8351495065392161e-05,-7.8535101275077368e-01,2.4583616424092351e-05,-9.0169717565979801e-02,-7.7672126951956100e-01,4.2059776899308359e-05,-8.5002180666870222e-02,1.2700861828207774e-02,1,5.7499980926513672e-01,4.4250001907348633e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.4559793580152260e+01,5.4536165598054382e+01,5.9192436941020674e+01,7.9017529297301092e-01,7.9019703129134122e-01,7.8111507729511442e-01,1.5429570525716958e+03,1.5420870525716959e+03,1.5345986507306704e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.8511767873619764e-01,2.4553691305866999e-05,-8.9258566054821603e-02,2.7876174181879392e-05,-7.8513967873619750e-01,2.4501040703303725e-05,-8.9257495374552451e-02,-7.7655039640970380e-01,4.4276571437051243e-05,-8.4321826515652162e-02,1.2513662076987972e-02,1,5.8333349227905273e-01,4.4166665077209473e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.5207927055699216e+01,5.5184072428547729e+01,5.9854919695282724e+01,7.8988577092186951e-01,7.8990746279622692e-01,7.8089085331371777e-01,1.5411166947602139e+03,1.5402442948970204e+03,1.5327164306531918e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8492933709226009e-01,2.4458914813350440e-05,-8.8347871414069690e-02,2.7919672371777790e-05,-7.8495133709226006e-01,2.4432327147218904e-05,-8.8346350109148292e-02,-7.7639878461093537e-01,4.6384232257218261e-05,-8.3638402269284054e-02,1.2336401722721591e-02,1,5.9166669845581055e-01,4.4083333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.5892854514139081e+01,5.5869178582066205e+01,6.0560059401949729e+01,7.8961971648974516e-01,7.8964111816066773e-01,7.8068549655326525e-01,1.5392651963222402e+03,1.5383951963222401e+03,1.5308115826238175e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8476312027447270e-01,2.4386903222246968e-05,-8.7441643661627419e-02,2.7677284869378279e-05,-7.8478488028815330e-01,2.4378598408983206e-05,-8.7439615535587711e-02,-7.7626556512332279e-01,4.8362483782411242e-05,-8.2955154486427679e-02,1.2169607675280516e-02,1,5.9999990463256836e-01,4.4000000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.6614243220889492e+01,5.6591377372216634e+01,6.1308883610797871e+01,7.8937645308186943e-01,7.8939719779783779e-01,7.8049784323079308e-01,1.5374066986557500e+03,1.5365366986557501e+03,1.5288997908157799e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8461789331875620e-01,2.4337937752866347e-05,-8.6544045074891648e-02,2.6943902768530872e-05,-7.8463902719205425e-01,2.4340416499738694e-05,-8.6541657232776861e-02,-7.7614915583940958e-01,5.0211088080848480e-05,-8.2275916226779669e-02,1.2014053666088050e-02,1,6.0833311080932617e-01,4.3916668891906738e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.7374112632915754e+01,5.7352569569532591e+01,6.2102119789904059e+01,7.8915438591692477e-01,7.8917497056921637e-01,7.8032808635174367e-01,1.5355420559463905e+03,1.5346720559463909e+03,1.5269842038961121e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8449193508351145e-01,2.4311689958280950e-05,-8.5656330853353710e-02,2.6828164764114073e-05,-7.8451293508351150e-01,2.4317671310697303e-05,-8.5653646945429859e-02,-7.7604963047776776e-01,5.1932211704547688e-05,-8.1601881969569343e-02,1.1867774268766940e-02,1,6.1666679382324219e-01,4.3833332061767578e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.8172659541899968e+01,5.8152403567893217e+01,6.2940031020891205e+01,7.8895335544299683e-01,7.8897392996253912e-01,7.8017604037765487e-01,1.5336696199737601e+03,1.5327996199737604e+03,1.5250560184688879e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8438475826479936e-01,2.4307258504928417e-05,-8.4781746385906687e-02,2.6858337976349655e-05,-7.8440575826479941e-01,2.4310109926236597e-05,-8.4778918381802487e-02,-7.7596647548762598e-01,5.3524970608430527e-05,-8.0936262476199033e-02,1.1730784817358271e-02,1,6.2500000000000000e-01,4.3750000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.9008755437279987e+01,5.8989849155652109e+01,6.3821415086294365e+01,7.8877813317028245e-01,7.8879863767206859e-01,7.8004672821919141e-01,1.5317841142196562e+03,1.5309165140828495e+03,1.5231271631233831e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8430077755267713e-01,2.4325068481420121e-05,-8.3923782401919125e-02,2.6794325686382382e-05,-7.8432171056084909e-01,2.4318295694466315e-05,-8.3920871697264046e-02,-7.7590443370498319e-01,5.4986560374479355e-05,-8.0281914980429719e-02,1.1602978404282991e-02,1,6.3333320617675781e-01,4.3666667938232422e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.9884381366907377e+01,5.9866621880236927e+01,6.4748224468679695e+01,7.8862215206717501e-01,7.8864262259705942e-01,7.7993481520110075e-01,1.5298988026955965e+03,1.5290298638258093e+03,1.5211795686560351e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8423329941426967e-01,2.4362651681929626e-05,-8.3084147319543666e-02,2.6750966117305087e-05,-7.8425419330124835e-01,2.4340767067820399e-05,-8.3081232702769278e-02,-7.7585799873299066e-01,5.6327078973149436e-05,-7.9640725432583201e-02,1.1482766000803972e-02,1,6.4166688919067383e-01,4.3583331108093262e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.0799553493775740e+01,6.0782829303021224e+01,6.5720485064488543e+01,7.8848634260847938e-01,7.8850598045842402e-01,7.7984003991145912e-01,1.5279960533801207e+03,1.5271356510782171e+03,1.5192320617668952e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.8418303399941935e-01,2.4419285793339811e-05,-8.2265482543671303e-02,2.5665493813102723e-05,-7.8420307422960966e-01,2.4377346342303307e-05,-8.2262674515180004e-02,-7.7582666797221966e-01,5.7551035723486809e-05,-7.9015323475873728e-02,1.1371398836331419e-02,1,6.5000009536743164e-01,4.3499999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.1758905052066311e+01,6.1743269158061196e+01,6.6742885204667942e+01,7.8836728266802725e-01,7.8838689154467623e-01,7.7976050920693807e-01,1.5260889401730797e+03,1.5252262726935098e+03,1.5172796014071637e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8414655092187580e-01,2.4494781079808701e-05,-8.1468231165224309e-02,2.5609393055035830e-05,-7.8416655092187582e-01,2.4428581033237668e-05,-8.1465483185507212e-02,-7.7580850986786076e-01,5.8665999362713150e-05,-7.8406317407351572e-02,1.1266960565018573e-02,1,6.5833330154418945e-01,4.3416666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.2763453078600250e+01,6.2748786425809683e+01,6.7816209285614974e+01,7.8826441292295213e-01,7.8828405242117183e-01,7.7969633540492267e-01,1.5241779221983941e+03,1.5233088554652786e+03,1.5153185883100166e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.8412306050088709e-01,2.4589052304024167e-05,-8.0695183711000817e-02,2.5569983785925521e-05,-7.8414306050088711e-01,2.4495192207594826e-05,-8.0692689038197388e-02,-7.7580340433214001e-01,5.9676499680678659e-05,-7.7816381776847382e-02,1.1168523644607155e-02,1,6.6666650772094727e-01,4.3333334922790527e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.3811469583716153e+01,6.3797821132911906e+01,6.8937657824899816e+01,7.8818004249628193e-01,7.8819970352407953e-01,7.7964880101555201e-01,1.5222505014187414e+03,1.5213905014187415e+03,1.5133469243009699e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8411479842655007e-01,2.4702429342395730e-05,-7.9947853211344344e-02,2.5548083237121592e-05,-7.8413479842655009e-01,2.4578383102366820e-05,-7.9945529108323671e-02,-7.7581254768609798e-01,6.0590505333639612e-05,-7.7246857300585975e-02,1.1077062553769538e-02,1,6.7500019073486328e-01,4.3249998092651367e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.4905104546071044e+01,6.4892497741607627e+01,7.0108820584129376e+01,7.8811341423171677e-01,7.8813263649978205e-01,7.7961819938063592e-01,1.5203169810323770e+03,1.5194569810323769e+03,1.5113647193640650e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8412101833897641e-01,2.4835505792995420e-05,-7.9226762251780311e-02,2.4931022475074501e-05,-7.8414055183489040e-01,2.4679602079826891e-05,-7.9224651547125241e-02,-7.7583619996919528e-01,6.1415493696392111e-05,-7.6698509845025714e-02,1.0991048375608834e-02,1,6.8333339691162109e-01,4.3166666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.6044507700721113e+01,6.6033021237677104e+01,7.1328900241419504e+01,7.8806390716887154e-01,7.8808262874171509e-01,7.7960410658628776e-01,1.5183721208094521e+03,1.5175121208094522e+03,1.5093771794680197e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8414096657037824e-01,2.4988539009085787e-05,-7.8533873989337172e-02,2.4226774964953851e-05,-7.8415996657037823e-01,2.4800070635852825e-05,-7.8532030032639102e-02,-7.7587380708903453e-01,6.2156981699761920e-05,-7.6173064714362526e-02,1.0910084869101520e-02,1,6.9166660308837891e-01,4.3083333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.7230543729137125e+01,6.7220100259289183e+01,7.2597524452614664e+01,7.8803179984086613e-01,7.8805055381997646e-01,7.7960706806138069e-01,1.5164183206131606e+03,1.5155583206131605e+03,1.5073806995986079e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8417488310707495e-01,2.5161877231801707e-05,-7.7870293300582469e-02,2.4194057007029596e-05,-7.8419388310707494e-01,2.4940893647012190e-05,-7.7868745442800869e-02,-7.7592584901825479e-01,6.2820914172394968e-05,-7.5671662835306228e-02,1.0833605232746199e-02,1,6.9999980926513672e-01,4.3000001907348633e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.8462895656558388e+01,6.8453446390064826e+01,7.3912995927157041e+01,7.8801700070435310e-01,7.8803512764069195e-01,7.7962672713576253e-01,1.5144546468492733e+03,1.5135946468492732e+03,1.5053786448714413e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8422260384745357e-01,2.5355430079174412e-05,-7.7237461630949286e-02,2.3319123553079041e-05,-7.8424093716046128e-01,2.5102804764737087e-05,-7.7236257631574684e-02,-7.7599188186024015e-01,6.3412165440819825e-05,-7.5195635501898284e-02,1.0761710971991391e-02,1,7.0833349227905273e-01,4.2916665077209473e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.9743250875332365e+01,6.9734746851421434e+01,7.5275652508537163e+01,7.8801830388336047e-01,7.8803613252355253e-01,7.7966357529911134e-01,1.5124839013685030e+03,1.5116239013685029e+03,1.5033709697819106e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8428295842150442e-01,2.5569344167221474e-05,-7.6635677288285534e-02,2.2874673851882088e-05,-7.8430095842150438e-01,2.5286483058370324e-05,-7.6634793258426176e-02,-7.7607242113665253e-01,6.3936244326107976e-05,-7.4745214114771974e-02,1.0692080695714694e-02,1,7.1666669845581055e-01,4.2833333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.1071926736291758e+01,7.1064174958987962e+01,7.6683855266599707e+01,7.8803588892798404e-01,7.8805375038982861e-01,7.7971686643432458e-01,1.5104963614724579e+03,1.5096387613356512e+03,1.5013511525146487e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8435612330453808e-01,2.5803260716202516e-05,-7.6065682485797204e-02,2.2858192949204510e-05,-7.8437412330453804e-01,2.5492169645009204e-05,-7.6065118553486244e-02,-7.7616668586992699e-01,6.4397303486338531e-05,-7.4321167911056724e-02,1.0625594724175159e-02,1,7.2499990463256836e-01,4.2750000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.2446799673778173e+01,7.2439596790483733e+01,7.8133257155676120e+01,7.8807029861161604e-01,7.8808733615940141e-01,7.7978644559842447e-01,1.5084992990379440e+03,1.5076479603049636e+03,1.4993283749990326e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8444257504833936e-01,2.6056295083626089e-05,-7.5528878273925168e-02,2.1748424790232767e-05,-7.8445970892163741e-01,2.5719381920797934e-05,-7.5528696720501762e-02,-7.7627445527034744e-01,6.4798327148607844e-05,-7.3924613175592499e-02,1.0562898614946626e-02,1,7.3333311080932617e-01,4.2666668891906738e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.3870085235926936e+01,7.3863135890915913e+01,7.9623707468945938e+01,7.8811970015858468e-01,7.8813663738924755e-01,7.7987356336295310e-01,1.5064959617374809e+03,1.5056390315189542e+03,1.4972874397689222e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8454058686174200e-01,2.6328360012914651e-05,-7.5024756533000503e-02,2.1577007546429617e-05,-7.8455758686174182e-01,2.5968118300380284e-05,-7.5024908431347903e-02,-7.7639705677319992e-01,6.5142882491546291e-05,-7.3555227886902844e-02,1.0499872247490390e-02,1,7.4166679382324219e-01,4.2583332061767578e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.5339783281720869e+01,7.5332899337811568e+01,8.1150225555670460e+01,7.8818564732391405e-01,7.8820262519240081e-01,7.7997654136990224e-01,1.5044748168272088e+03,1.5036172166904025e+03,1.4952412153223365e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8465170658151773e-01,2.6618562202585882e-05,-7.4554094998800155e-02,2.1586803701038246e-05,-7.8466870658151777e-01,2.6237521463830368e-05,-7.4554666994695956e-02,-7.7653278429684791e-01,6.5432785779158382e-05,-7.3213623344920792e-02,1.0440301534225226e-02,1,7.5000000000000000e-01,4.2500000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.6848125386857120e+01,7.6840901247851008e+01,8.2700383356576992e+01,7.8827097928674217e-01,7.8828774011458713e-01,7.8010086376756582e-01,1.5024423320803767e+03,1.5015916621620968e+03,1.4931873907389440e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8477861070207511e-01,2.6927216909257111e-05,-7.4119204259090743e-02,2.1293187599414672e-05,-7.8479537071575567e-01,2.6528064593898644e-05,-7.4120003051717731e-02,-7.7668701722412292e-01,6.5667116863808879e-05,-7.2901450736353512e-02,1.0380666278298841e-02,1,7.5833320617675781e-01,4.2416667938232422e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.8398994858160222e+01,7.8391090428282695e+01,8.4275747178030059e+01,7.8837166579889550e-01,7.8838756734136861e-01,7.8024070674871715e-01,1.5003973795477455e+03,1.4995463184175323e+03,1.4911224393098928e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8491749001971134e-01,2.7252249723379985e-05,-7.3718361230661264e-02,2.0184592699718781e-05,-7.8493335614641335e-01,2.6837380472496669e-05,-7.3719483999848609e-02,-7.7685407620106739e-01,6.5848885209641899e-05,-7.2617390894236966e-02,1.0322909068831028e-02,1,7.6666688919067383e-01,4.2333331108093262e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.9988842561542057e+01,7.9979898934665073e+01,8.5869212973687425e+01,7.8848761730988448e-01,7.8850344026901187e-01,7.8039813690987525e-01,1.4983432843755104e+03,1.4974836866774140e+03,1.4890480876112515e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8506826146239617e-01,2.7592817392834302e-05,-7.3352041530559173e-02,2.0076980235150508e-05,-7.8508402147607692e-01,2.7164147535860874e-05,-7.3353453477680769e-02,-7.7703605164508649e-01,6.5978167981965548e-05,-7.2361614018601139e-02,1.0264068461974880e-02,1,7.7500009536743164e-01,4.2249999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.1621891381366396e+01,8.1611604639357807e+01,8.7480659934989689e+01,7.8861797603083361e-01,7.8863305276858564e-01,7.8057147224895274e-01,1.4962659894634180e+03,1.4954135896002249e+03,1.4869597204789757e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8523016924993760e-01,2.7948880682066380e-05,-7.3019629129910196e-02,1.9128815010661556e-05,-7.8524516924993759e-01,2.7508105802625797e-05,-7.3021154475397407e-02,-7.7723132968889086e-01,6.6054345408167185e-05,-7.2133617245761852e-02,1.0204952039121921e-02,1,7.8333330154418945e-01,4.2166666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.3294789666999847e+01,8.3282720425639610e+01,8.9101720231157742e+01,7.8876149524675343e-01,7.8877649646457249e-01,7.8075970805044492e-01,1.4941736554300983e+03,1.4933236554300984e+03,1.4848576540620325e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8540196669241480e-01,2.8319133559367641e-05,-7.2721535175525265e-02,1.9033518730913904e-05,-7.8541687336572630e-01,2.7867790360093347e-05,-7.2723249835390705e-02,-7.7743889707737113e-01,6.6075984168693881e-05,-7.1933719189574946e-02,1.0145032238177778e-02,1,7.9166650772094727e-01,4.2083334922790527e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.4997790105591349e+01,8.4983623229242198e+01,9.0718160361419038e+01,7.8892118427622671e-01,7.8893506168171301e-01,7.8096505392145166e-01,1.4920633855185265e+03,1.4912133855185266e+03,1.4827457888910744e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8558673937441048e-01,2.8703047048519204e-05,-7.2457486518634678e-02,1.7620725530308423e-05,-7.8560049938809107e-01,2.8242118431421796e-05,-7.2459398465756289e-02,-7.7766103861026670e-01,6.6041373084637511e-05,-7.1761434637044055e-02,1.0085014341032766e-02,1,8.0000019073486328e-01,4.1999998092651367e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.6728014509765444e+01,8.6711406950577498e+01,9.2322126748486824e+01,7.8909546593854696e-01,7.8910935291241180e-01,7.8118798113208021e-01,1.4899379412886472e+03,1.4890879412886470e+03,1.4806119399205813e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8578296602944242e-01,2.9100347225600485e-05,-7.2227179603820912e-02,1.7636325525825756e-05,-7.8579672604312312e-01,2.8630521138767253e-05,-7.2229198250125304e-02,-7.7789827745884899e-01,6.5947796385084110e-05,-7.1616430247333107e-02,1.0022092198476969e-02,1,8.0833339691162109e-01,4.1916666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.8478178833521469e+01,8.8458951792027378e+01,9.3901630892059273e+01,7.8928507853324459e-01,7.8929897018136197e-01,7.8142780128093614e-01,1.4877874175224538e+03,1.4869374175224539e+03,1.4784614161543882e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8599142651837139e-01,2.9510087970854980e-05,-7.2030528004958988e-02,1.7641772234084393e-05,-7.8600518653205198e-01,2.9031902055154470e-05,-7.2032600000854791e-02,-7.7814995111681229e-01,6.5792148517963359e-05,-7.1498570816326101e-02,9.9578444532370525e-03,1,8.1666660308837891e-01,4.1833333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.0241172905316787e+01,9.0219099584785312e+01,9.5444938656202780e+01,7.8949034386419803e-01,7.8950387414048762e-01,7.8168566910926196e-01,1.4856226188237538e+03,1.4847726188237539e+03,1.4762966174556882e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8621248134261967e-01,2.9931596696256142e-05,-7.1867411624500499e-02,1.7181237897667606e-05,-7.8622588085487766e-01,2.9445240351422020e-05,-7.1869459621764373e-02,-7.7841726055964044e-01,6.5570718406396367e-05,-7.1407556100152036e-02,9.8910006515327449e-03,1,8.2499980926513672e-01,4.1750001907348633e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.2007143768884049e+01,9.1982066419016689e+01,9.6937994080654363e+01,7.8971121172259240e-01,7.8972410499017331e-01,7.8196135762883223e-01,1.4834347713331774e+03,1.4825847713331777e+03,1.4741130369718403e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.8644611858000790e-01,3.0363876991611690e-05,-7.1737653293761222e-02,1.6377380513704692e-05,-7.8645887859368846e-01,2.9869289493278370e-05,-7.1739701291025096e-02,-7.7869999733936712e-01,6.5279522786429689e-05,-7.1343295109144875e-02,9.8215979517374125e-03,1,8.3333349227905273e-01,4.1666665077209473e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.3767849677235418e+01,9.3739604634207979e+01,9.8368234007090763e+01,7.8994770401839376e-01,7.8996010144746620e-01,7.8225586017333093e-01,1.4812195162267601e+03,1.4803695162267600e+03,1.4719035148586943e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8669240191838663e-01,3.0806716047795645e-05,-7.1640996794871001e-02,1.5747167415053104e-05,-7.8670466866634370e-01,3.0303585362467507e-05,-7.1642995465562506e-02,-7.7899918229058929e-01,6.4913758462070012e-05,-7.1305627706562694e-02,9.7482322073672040e-03,1,8.4166669845581055e-01,4.1583333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.5511166591050795e+01,9.5479741895007464e+01,9.9719675688781862e+01,7.9020061305626932e-01,7.9021273797992220e-01,7.8256879195475948e-01,1.4789750954428625e+03,1.4781306980183795e+03,1.4696702992258301e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8695215829997300e-01,3.1259389833308714e-05,-7.1577255085170308e-02,1.5393751631931371e-05,-7.8696415829997290e-01,3.0747187128120679e-05,-7.1579179083802236e-02,-7.7931444900886970e-01,6.4468358085714191e-05,-7.1294403490952174e-02,9.6722375759429532e-03,1,8.4999990463256836e-01,4.1500000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.7220245371966655e+01,9.7185521797985899e+01,1.0097339887665791e+02,7.9046927383341525e-01,7.9048114618614362e-01,7.8290047957052333e-01,1.4767053008967846e+03,1.4758653008967847e+03,1.4674218223363712e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8722473739289367e-01,3.1720474480623196e-05,-7.1546351858032195e-02,1.5061027797592021e-05,-7.8723649740657431e-01,3.1198568079172185e-05,-7.1548126629955661e-02,-7.7964611827193686e-01,6.3938796159727836e-05,-7.1309742758068631e-02,9.5922396297944551e-03,1,8.5833311080932617e-01,4.1416668891906738e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.8881293259816275e+01,9.8843065058024763e+01,1.0211230307722300e+02,7.9075513181645773e-01,7.9076654427681625e-01,7.8325158508285408e-01,1.4744131138402540e+03,1.4735637837585339e+03,1.4651392429643279e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8751161335136799e-01,3.2190040012317558e-05,-7.1548111029530306e-02,1.4472106337843185e-05,-7.8752292032951543e-01,3.1657649196898671e-05,-7.1549789724608917e-02,-7.7999484559539622e-01,6.3318648066488785e-05,-7.1351763539165752e-02,9.5091218261675881e-03,1,8.6666679382324219e-01,4.1333332061767578e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0047410650075733e+02,1.0043186651443798e+02,1.0311522478383479e+02,7.9105790319022862e-01,7.9106899811000819e-01,7.8362386691336827e-01,1.4720780109445263e+03,1.4712380109445264e+03,1.4628272098500738e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8781249878354309e-01,3.2666901881090434e-05,-7.1582591848368987e-02,1.4059722358434337e-05,-7.8782349878354307e-01,3.2122917253148248e-05,-7.1584139845632860e-02,-7.8036237656727658e-01,6.2602584274286052e-05,-7.1420676578916112e-02,9.4202134008611431e-03,1,8.7500000000000000e-01,4.1250000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0196739337486443e+02,1.0192183632098491e+02,1.0395748149365147e+02,7.9138170885227010e-01,7.9139272464632926e-01,7.8402033805599969e-01,1.4697119583205913e+03,1.4688712884023112e+03,1.4604959673913986e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8813139269555588e-01,3.3150445987488821e-05,-7.1651320310197886e-02,1.3947384475588680e-05,-7.8814232570372789e-01,3.2593734282998301e-05,-7.1652730910464202e-02,-7.8075158593727467e-01,6.1779104476491524e-05,-7.1518103996779062e-02,9.3267929628076882e-03,1,8.8333320617675781e-01,4.1166667938232422e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0334504515059665e+02,1.0329543537828958e+02,1.0461963793147268e+02,7.9172402399559805e-01,7.9173409253329241e-01,7.8443840683728783e-01,1.4673183947926766e+03,1.4664697335256571e+03,1.4581268101707785e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8846588431893061e-01,3.3639146851411878e-05,-7.1752874695599017e-02,1.2743373007630720e-05,-7.8847588431893056e-01,3.3068372921915810e-05,-7.1754085306901152e-02,-7.8115992100748444e-01,6.0846915329931133e-05,-7.1643430105699263e-02,9.2289988216867017e-03,1,8.9166688919067383e-01,4.1083331108093262e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0457804838448892e+02,1.0452424935997294e+02,1.0507944579247405e+02,7.9208458411633387e-01,7.9209464120727913e-01,7.8487897569170140e-01,1.4648781626164209e+03,1.4640381626164210e+03,1.4557337547530644e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8881569035590848e-01,3.4131315965016293e-05,-7.1887356708937644e-02,1.2720562759249025e-05,-7.8882569035590833e-01,3.3545231250192835e-05,-7.1888440756343791e-02,-7.8158822940261619e-01,5.9799833696547556e-05,-7.1797198211763336e-02,9.1253574133166784e-03,1,9.0000009536743164e-01,4.0999999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0563297728318538e+02,1.0557485676808206e+02,1.0530656586744465e+02,7.9246496179345605e-01,7.9247499950871170e-01,7.8534426790882716e-01,1.4623984823458359e+03,1.4615584823458357e+03,1.4533142196068793e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8918229877632751e-01,3.4626494016196234e-05,-7.2055621774860412e-02,1.2689563781911276e-05,-7.8919229877632768e-01,3.4023937483873039e-05,-7.2056492423900956e-02,-7.8203858321298148e-01,5.8627417077513063e-05,-7.1981014386176129e-02,9.0150840207895034e-03,1,9.0833330154418945e-01,4.0916666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0647049665082680e+02,1.0640631005842653e+02,1.0527140913489231e+02,7.9286628089610289e-01,7.9287620925976854e-01,7.8583396717457488e-01,1.4598800556216238e+03,1.4590400556216237e+03,1.4508543207990538e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.8956678255058188e-01,3.5122502806781203e-05,-7.2258085422806734e-02,1.2549634008878734e-05,-7.8957668922389335e-01,3.4502245271091254e-05,-7.2258776090137880e-02,-7.8251055202206177e-01,5.7321297640246111e-05,-7.2195919464133729e-02,8.9000441128530509e-03,1,9.1666650772094727e-01,4.0833334922790527e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0705785908719710e+02,1.0698842195892655e+02,1.0496370755439585e+02,7.9328984618265341e-01,7.9329925239650634e-01,7.8635074128644966e-01,1.4573195961100059e+03,1.4564795961100058e+03,1.4483759527604507e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8997038906913275e-01,3.5617708143436259e-05,-7.2495221485520567e-02,1.1894736951092463e-05,-7.8997978858139084e-01,3.4978800248396536e-05,-7.2495725630475100e-02,-7.8300670257778815e-01,5.5870698882726565e-05,-7.2442942156509121e-02,8.7785447219186144e-03,1,9.2500019073486328e-01,4.0749998092651367e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0736255767397584e+02,1.0728718509882323e+02,1.0437009528765125e+02,7.9373736821286034e-01,7.9374712593299246e-01,7.8689702142038864e-01,1.4547141402430489e+03,1.4538741402430487e+03,1.4458641262948213e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.9039471024328134e-01,3.6110893456400936e-05,-7.2768129115545144e-02,1.2346458619024544e-05,-7.9040448372551475e-01,3.5452411926810965e-05,-7.2768406463768476e-02,-7.8352927953422435e-01,5.4259715884151658e-05,-7.2723959550758971e-02,8.6497469645443678e-03,1,9.3333339691162109e-01,4.0666666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0735340519389608e+02,1.0727187065409476e+02,1.0348352501839892e+02,7.9421151598991679e-01,7.9422049126826455e-01,7.8747405761771594e-01,1.4520746648664112e+03,1.4512346648664113e+03,1.4433294854705446e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9084231157829232e-01,3.6599724363012951e-05,-7.3077731130522600e-02,1.1365852935479797e-05,-7.9085131157829236e-01,3.5921071509229978e-05,-7.3077877780931222e-02,-7.8407936560799951e-01,5.2471281478551960e-05,-7.3040529300267609e-02,8.5155021295553919e-03,1,9.4166660308837891e-01,4.0583333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0700482170425784e+02,1.0691725918346381e+02,1.0230553579074464e+02,7.9471256598939322e-01,7.9472188454470316e-01,7.8808362415277711e-01,1.4493951651026728e+03,1.4485575649658663e+03,1.4407792298772006e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9131331358926904e-01,3.7081919009852647e-05,-7.3425348707874150e-02,1.1811730496471568e-05,-7.9132267409069179e-01,3.6382773387473005e-05,-7.3425328610325746e-02,-7.8465852227602062e-01,5.0482624502662388e-05,-7.3394657117604400e-02,8.3740095142588056e-03,1,9.4999980926513672e-01,4.0500001907348633e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0630096113282838e+02,1.0620740092879117e+02,1.0084806655176297e+02,7.9524293932518619e-01,7.9525264169436138e-01,7.8872812071381315e-01,1.4466832847201163e+03,1.4458499515900385e+03,1.4382120895474327e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9180998490934640e-01,3.7554696544097594e-05,-7.3812295602780437e-02,1.2308024923222636e-05,-7.9181974492302698e-01,3.6835135741942171e-05,-7.3812128934081220e-02,-7.8526893178044022e-01,4.8266903237942558e-05,-7.3788352885986980e-02,8.2253760895746944e-03,1,9.5833349227905273e-01,4.0416665077209473e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0523649703078095e+02,1.0513677742275836e+02,9.9128784465335755e+01,7.9580554282286065e-01,7.9581523473005444e-01,7.8941013382073888e-01,1.4439478126020047e+03,1.4431154127388113e+03,1.4356367351177894e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.9233500139617719e-01,3.8015983508152307e-05,-7.4240674216155142e-02,1.2304192587243319e-05,-7.9234476140985777e-01,3.7276496577375411e-05,-7.4240400890950853e-02,-7.8591289687965982e-01,4.5786388650971694e-05,-7.4224254741080312e-02,8.0700721931400016e-03,1,9.6666669845581055e-01,4.0333333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0381794497141549e+02,1.0371262365629585e+02,9.7178507520421689e+01,7.9640283412333357e-01,7.9641219957308407e-01,7.9013234036681768e-01,1.4411861683978991e+03,1.4403561683978990e+03,1.4330570147571987e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9289058299891835e-01,3.8463081219260498e-05,-7.4712544886756521e-02,1.1900052346870117e-05,-7.9290002274136673e-01,3.7704788731198846e-05,-7.4712196889492655e-02,-7.8659280979200186e-01,4.3002019888756446e-05,-7.4704912384648020e-02,7.9078933986251893e-03,1,9.7499990463256836e-01,4.0250000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0206946346257887e+02,1.0195991884632578e+02,9.5027298970442700e+01,7.9703644917392713e-01,7.9704537612332815e-01,7.9089506387231323e-01,1.4384172729006159e+03,1.4375872729006160e+03,1.4304602557722546e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.9347816899535739e-01,3.8892730259048957e-05,-7.5229394920592080e-02,1.1342612693484163e-05,-7.9348716899535732e-01,3.8117094341850014e-05,-7.5229046923328199e-02,-7.8730876834259911e-01,3.9849883114381418e-05,-7.5232033137302062e-02,7.7405504006291285e-03,1,9.8333311080932617e-01,4.0166668891906738e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0002068231973738e+02,9.9908184225413635e+01,9.2725392341364284e+01,7.9770979926946362e-01,7.9771941533982493e-01,7.9170371621976776e-01,1.4356457809417309e+03,1.4348157809417312e+03,1.4278919854490673e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9410078443259857e-01,3.9303538272296676e-05,-7.5794687957543974e-02,1.2199866777243818e-05,-7.9411047745445118e-01,3.8510432520600243e-05,-7.5794339960280094e-02,-7.8806583450042667e-01,3.6262968301584374e-05,-7.5808754866233050e-02,7.5655035268069933e-03,1,9.9166679382324219e-01,4.0083332061767578e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.7719763593213571e+01,9.7605631515233824e+01,9.0290744804871252e+01,7.9842585997301130e-01,7.9843555142520184e-01,7.9255902908912423e-01,1.4328716021889052e+03,1.4320416021889050e+03,1.4252588051986500e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.9476113452885833e-01,3.9692691920652181e-05,-7.6410506566715664e-02,1.2270373445431105e-05,-7.9477089454253913e-01,3.8882847621045778e-05,-7.6410258569451800e-02,-7.8886469255884373e-01,3.1042420988887257e-05,-7.6434723922468834e-02,7.3853016570176143e-03,1,1.0000000000000000e+00,4.0000000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.5230432148565598e+01,9.5117477380662905e+01,8.7743692442038224e+01,7.9918972738697891e-01,7.9919948530160900e-01,7.9346680962641813e-01,1.4301156144253375e+03,1.4292862846488911e+03,1.4226751624900671e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.9546383602345216e-01,4.0058559802782744e-05,-7.7080979856095605e-02,1.2343506722913933e-05,-7.9547366305948819e-01,3.9233468131843344e-05,-7.7080738561067286e-02,-7.8971108419186220e-01,2.4362713654822285e-05,-7.7109933261099162e-02,7.1985211099293107e-03,1,1.0083334445953369e+00,3.9916665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.2594975241267917e+01,9.2482718262161143e+01,8.5128639511131766e+01,8.0000185559002568e-01,8.0001179374961817e-01,7.9442854655946082e-01,1.4273704265783169e+03,1.4265504265783170e+03,1.4201619982868142e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9620913648810077e-01,4.0400250151621164e-05,-7.7807157087001672e-02,1.2545589298843077e-05,-7.9621913648810083e-01,3.9562422874595040e-05,-7.7807009089737797e-02,-7.9060595552726476e-01,1.7147744030950969e-05,-7.7838989464028507e-02,7.0043323770535293e-03,1,1.0166666507720947e+00,3.9833333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.9869261362765258e+01,8.9758720907142575e+01,8.2508758469549321e+01,8.0086367691310345e-01,8.0087438926521348e-01,7.9544632618307765e-01,1.4246578248808137e+03,1.4238302247440072e+03,1.4176665743757435e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.9699814476747255e-01,4.0717486835122871e-05,-7.8591139055157910e-02,1.3478220130096509e-05,-7.9700890478115316e-01,3.9866265854244483e-05,-7.8591183011855970e-02,-7.9155082591821291e-01,1.0531062707901934e-05,-7.8626540072288226e-02,6.8022753705499093e-03,1,1.0250000953674316e+00,3.9749999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.7092037275614388e+01,8.6984048172392036e+01,7.9919383972727999e+01,8.0177946701329339e-01,8.0179042843236714e-01,7.9652317531669370e-01,1.4219686014176477e+03,1.4211486014176480e+03,1.4151988864024165e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9783449371707638e-01,4.1010531015147749e-05,-7.9438086540352656e-02,1.3763617402340446e-05,-7.9784549371707647e-01,4.0146748671988951e-05,-7.9438243895416316e-02,-7.9254799729971948e-01,4.4303266612149937e-06,-7.9478457990397516e-02,6.5940489360644273e-03,1,1.0333333015441895e+00,3.9666666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.4310389417956884e+01,8.4205605439181426e+01,7.7385320750485704e+01,8.0275079674187688e-01,8.0276177856639763e-01,7.9765943945802176e-01,1.4193098459424359e+03,1.4184922458056294e+03,1.4127485173777879e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9871939614054921e-01,4.1278763173084482e-05,-8.0349907545724325e-02,1.3754549238564008e-05,-7.9873039614054930e-01,4.0404516241169450e-05,-8.0350278219895821e-02,-7.9359740892157415e-01,-1.1524371250409259e-06,-8.0397021248888006e-02,6.3813061682366249e-03,1,1.0416667461395264e+00,3.9583332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.1566294016678185e+01,8.1464924250458154e+01,7.4930421969374720e+01,8.0377924997287264e-01,8.0379064999266303e-01,7.9885800753243008e-01,1.4166828643195859e+03,1.4158628643195862e+03,1.4103267737672322e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.9965414550717107e-01,4.1523448172659136e-05,-8.1327930331528769e-02,1.4244247409466566e-05,-7.9966554498890163e-01,4.0640168097346945e-05,-8.1328514233347152e-02,-7.9470170038148724e-01,-6.2414323264874656e-06,-8.1383231424749888e-02,6.1624211646569838e-03,1,1.0499999523162842e+00,3.9500000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.8881828124924652e+01,7.8784015585672307e+01,7.2561644550492076e+01,8.0486850098783147e-01,8.0488027838070664e-01,8.0012081078441055e-01,1.4140897306250149e+03,1.4132721304882084e+03,1.4079235736044859e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.0064185934005216e-01,4.1745369015703181e-05,-8.2375844629463069e-02,1.4685663669032132e-05,-8.0065361935373269e-01,4.0853492820215392e-05,-8.2376617937120603e-02,-7.9586225726244142e-01,-1.0855617443056144e-05,-8.2440544702635316e-02,5.9395970006714885e-03,1,1.0583333969116211e+00,3.9416666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.6277724222121236e+01,7.6183467459188336e+01,7.0285425689217846e+01,8.0601923553553068e-01,8.0603156509763996e-01,8.0144833185092312e-01,1.4115217506482109e+03,1.4107070856073510e+03,1.4055292474161101e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.0168284280804447e-01,4.1944977277568824e-05,-8.3495221114573442e-02,1.5342854729974426e-05,-8.0169513631763911e-01,4.1044119704421352e-05,-8.3496207820596580e-02,-7.9707918733550476e-01,-1.5001554792881141e-05,-8.3570444524912385e-02,5.7131497337341713e-03,1,1.0666666030883789e+00,3.9333333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.3765866090786915e+01,7.3675740601736976e+01,6.8097177300990438e+01,8.0723379455570154e-01,8.0724685124883555e-01,8.0284230862381833e-01,1.4089835886337155e+03,1.4081735886337156e+03,1.4031508472850244e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.0277895696375534e-01,4.2122908596269729e-05,-8.4688454337202387e-02,1.6216017389831195e-05,-8.0279195696375538e-01,4.1212119413097423e-05,-8.4689678446328520e-02,-7.9835376114798506e-01,-1.8696747847066610e-05,-8.4775146130189050e-02,5.4838765254213110e-03,1,1.0750000476837158e+00,3.9249999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.1355870110555685e+01,7.1270515418638453e+01,6.6004446160918306e+01,8.0851297288979040e-01,8.0852605204143912e-01,8.0430295929910645e-01,1.4064818974598622e+03,1.4056718974598621e+03,1.4007730978820086e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.0393061590647441e-01,4.2279504608933787e-05,-8.5956683232794179e-02,1.6218170390895678e-05,-8.0394361590647434e-01,4.1357829899192543e-05,-8.5958120569567226e-02,-7.9968575843415657e-01,-2.1911013028301962e-05,-8.6056278190959734e-02,5.2526554542287529e-03,1,1.0833332538604736e+00,3.9166667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.9048516936009008e+01,6.8967043349386927e+01,6.4026039874139514e+01,8.0985863609113218e-01,8.0987197689886037e-01,8.0583206000280616e-01,1.4040041953050375e+03,1.4031941953050377e+03,1.3984308526431560e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.0513901371925312e-01,4.2415332184756542e-05,-8.7303593719872008e-02,1.6517524189521116e-05,-8.0515225370557264e-01,4.1481988944800425e-05,-8.7305244375752850e-02,-8.0107634407668304e-01,-2.4611067726640850e-05,-8.7416918434663440e-02,5.0195733848994338e-03,1,1.0916666984558105e+00,3.9083333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.6844034992168872e+01,6.6766311933927426e+01,6.2153944878396722e+01,8.1127300608428810e-01,8.1128693003850927e-01,8.0743099873870994e-01,1.4015458496069809e+03,1.4007382494701744e+03,1.3961106806499872e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.0640582566027597e-01,4.2530888339054580e-05,-8.8731421919687262e-02,1.7209041354022322e-05,-8.0641962590414706e-01,4.1584965300183022e-05,-8.8733309972565649e-02,-8.0252654480393537e-01,-2.6839355232225239e-05,-8.8857558478064147e-02,4.7854401672988919e-03,1,1.0999999046325684e+00,3.9000000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.4743329889981609e+01,6.4669546688002399e+01,6.0371499281128777e+01,8.1275499290269504e-01,8.1276976192836725e-01,8.0909837148259312e-01,1.3991150316600965e+03,1.3983074315232902e+03,1.3938015105927052e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.0772960368296820e-01,4.2626573955279884e-05,-9.0240262870849700e-02,1.8218633441544102e-05,-8.0774422985383898e-01,4.1666980397559154e-05,-9.0242364106391942e-02,-8.0403466009300828e-01,-2.8586334707454820e-05,-9.0377786034193303e-02,4.5506165177146901e-03,1,1.1083333492279053e+00,3.8916666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.2739502905299922e+01,6.2669365743839840e+01,5.8666950517816169e+01,8.1430951016451691e-01,8.1432444488591627e-01,8.1083755883870290e-01,1.3967048091919803e+03,1.3958948091919804e+03,1.3915086383745697e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.0911439008147934e-01,4.2703242913268162e-05,-9.1834922104158875e-02,1.8399950217791710e-05,-8.0912915009515995e-01,4.1728951697278104e-05,-9.1837306002924543e-02,-8.0560320656362383e-01,-2.9852903424342817e-05,-9.1982319338535526e-02,4.3169939473285410e-03,1,1.1166665554046631e+00,3.8833334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.0830069468854035e+01,6.0763453481166628e+01,5.7036843345840268e+01,8.1593570000263493e-01,8.1595165462148245e-01,8.1264938495708960e-01,1.3943068093028473e+03,1.3935068093028474e+03,1.3892204108077194e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.1055877301030543e-01,4.2761435334895742e-05,-9.3516698684817920e-02,1.9614817739874559e-05,-8.1057453302398619e-01,4.1771475218610147e-05,-9.3519302690290185e-02,-8.0723249023313193e-01,-3.0637283081108398e-05,-9.3672332404476588e-02,4.0825082154495118e-03,1,1.1250000000000000e+00,3.8750000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.9014831565268508e+01,5.8951623346882705e+01,5.5480280332764899e+01,8.1764113691012763e-01,8.1765637470587338e-01,8.1453965495401492e-01,1.3919377499976276e+03,1.3911301498608211e+03,1.3869421832408689e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.1206943184631286e-01,4.2801798287865016e-05,-9.5289516990406220e-02,1.8730621014068079e-05,-8.1208443184631285e-01,4.1795236308188304e-05,-9.5292434400349540e-02,-8.0892745194395355e-01,-3.0918444966196713e-05,-9.5451659319338689e-02,3.8493351951867016e-03,1,1.1333334445953369e+00,3.8666665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.7284914013470285e+01,5.7225012938493052e+01,5.3990135678550779e+01,8.1942051047581232e-01,8.1943666338349386e-01,8.1650362643130336e-01,1.3895752790860845e+03,1.3887752790860845e+03,1.3846757261702196e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.1364063359984162e-01,4.2824570191560236e-05,-9.7153156931744589e-02,1.9808744000220106e-05,-8.1365652745633210e-01,4.1800808145470858e-05,-9.7156287705778790e-02,-8.1068292083582261e-01,-3.0726227009368555e-05,-9.7320129993912791e-02,3.6168302814097355e-03,1,1.1416666507720947e+00,3.8583333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.5636541321923893e+01,5.5579904627010563e+01,5.2563645463200125e+01,8.2127363137027898e-01,8.2129087067059570e-01,8.1854075797699033e-01,1.3872337494890330e+03,1.3864337494890328e+03,1.3824205310738048e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.1527162455768998e-01,4.2830205653727861e-05,-9.9108257256715515e-02,2.1086506380071400e-05,-8.1528858432749973e-01,4.1788789703770388e-05,-9.9111601213413586e-02,-8.1249781861296733e-01,-3.0069247675401014e-05,-9.9278262345937590e-02,3.3854244403789505e-03,1,1.1500000953674316e+00,3.8499999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.4062569796944352e+01,5.4009022026004715e+01,5.1195115045625101e+01,8.2320634048691366e-01,8.2322358358484160e-01,8.2065637707528483e-01,1.3849046357678208e+03,1.3841119682882506e+03,1.3801662414660802e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.1696677039281496e-01,4.2818336086169917e-05,-1.0116244739998378e-01,2.1016019903093835e-05,-8.1698377039281500e-01,4.1759129341695324e-05,-1.0116547416162144e-01,-8.1437603435791228e-01,-2.8953946758765961e-05,-1.0133340905534335e-01,3.1556986637824203e-03,1,1.1583333015441895e+00,3.8416666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.2560918495542900e+01,5.2510250532558835e+01,4.9883445364376058e+01,8.2521623838777147e-01,8.2523360536024470e-01,8.2284845920202476e-01,1.3825959896769764e+03,1.3817959896769764e+03,1.3779249245425431e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.1872316174140680e-01,4.2788753607654278e-05,-1.0331462660831452e-01,2.1203440513016188e-05,-8.1874016174140696e-01,4.1711977373246051e-05,-1.0331862660831451e-01,-8.1631494687974793e-01,-2.7392846685376610e-05,-1.0348530819214380e-01,2.9273961005868323e-03,1,1.1666667461395264e+00,3.8333332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.1126364315801865e+01,5.1078471031072979e+01,4.8625248065062223e+01,8.2730403103466466e-01,8.2732156057025319e-01,8.2511777745921910e-01,1.3802899263181066e+03,1.3794939211354131e+03,1.3756918959059778e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.2054083281108348e-01,4.2742015263618960e-05,-1.0556617009023317e-01,2.1338491424820072e-05,-8.2055799230649473e-01,4.1647959392079984e-05,-1.0557017009023317e-01,-8.1831490188548084e-01,-2.5404887079038554e-05,-1.0573365325935885e-01,2.7000415466280469e-03,1,1.1749999523162842e+00,3.8250000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9753169906197016e+01,4.9707852223394603e+01,4.7416272379266715e+01,8.2947439733683803e-01,8.2949276470107969e-01,8.2746893427214119e-01,1.3779979587462290e+03,1.3772079587462290e+03,1.3734616844977550e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.2242330637131289e-01,4.2677542776393592e-05,-1.0792141090354210e-01,2.2270170077989353e-05,-8.2244130637131274e-01,4.1566762515444708e-05,-1.0792541090354209e-01,-8.2037914214168151e-01,-2.3004211268932042e-05,-1.0808454694821576e-01,2.4741408090631252e-03,1,1.1833333969116211e+00,3.8166666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.8438714711783454e+01,4.8395744411002653e+01,4.6254924638793284e+01,8.3172721562886953e-01,8.3174558719410929e-01,8.2990121742728462e-01,1.3757204664261810e+03,1.3749304664261808e+03,1.3712375417691073e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.2436971008502580e-01,4.2594804285993361e-05,-1.1038091169411601e-01,2.2211009331625521e-05,-8.2438771008502587e-01,4.1468141903789721e-05,-1.1038491169411600e-01,-8.2250648038673568e-01,-2.0211390504367964e-05,-1.1053657879599360e-01,2.2499321218258051e-03,1,1.1916666030883789e+00,3.8083333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.7179404676870796e+01,4.7138625668422904e+01,4.5138808556293398e+01,8.3406345493331702e-01,8.3408183072851116e-01,8.3241564547363933e-01,1.3734489142655777e+03,1.3726589142655780e+03,1.3690193407262723e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.2638003434297047e-01,4.2493110176923724e-05,-1.1294673602611910e-01,2.2149894491760908e-05,-8.2639803434297043e-01,4.1351551253843765e-05,-1.1295073602611908e-01,-8.2469679782789096e-01,-1.7047018024071996e-05,-1.1309325185738978e-01,2.0276992329069671e-03,1,1.2000000476837158e+00,3.7999999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.5973036725808527e+01,4.5934283380006264e+01,4.4066556233579014e+01,8.3648247186281499e-01,8.3650085190060852e-01,8.3501150165126115e-01,1.3711905680470154e+03,1.3704005680470154e+03,1.3668100347175910e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.2845281588944419e-01,4.2371710269719163e-05,-1.1561940970797047e-01,2.2086848869425149e-05,-8.2847081588944416e-01,4.1216579706869090e-05,-1.1562340970797046e-01,-8.2694879720267478e-01,-1.3536675082846228e-05,-1.1575353136215735e-01,1.8071504074394749e-03,1,1.2083332538604736e+00,3.7916667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.4815088546815716e+01,4.4778165755556770e+01,4.3034710539629543e+01,8.3898866617704959e-01,8.3900777631205781e-01,8.3769325010036588e-01,1.3689401843903629e+03,1.3681501843903629e+03,1.3646047147456959e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.3059104491296498e-01,4.2229640382374670e-05,-1.1840371402874617e-01,2.2873800595054284e-05,-8.3060977816500803e-01,4.1062438577306207e-05,-1.1840771402874616e-01,-8.2926552100360240e-01,-9.7002442038084170e-06,-1.1852258350093053e-01,1.5882645796998706e-03,1,1.2166666984558105e+00,3.7833333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.3702937418630718e+01,4.3667665788541427e+01,4.2041520624408520e+01,8.4158352392582447e-01,8.4160298332855166e-01,8.4046152559060594e-01,1.3667003044006717e+03,1.3659127042638652e+03,1.3624019118536085e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.3279507276144749e-01,4.2066021148405523e-05,-1.2130185550718278e-01,2.3266774670039478e-05,-8.3281407276144748e-01,4.0888362910264515e-05,-1.2130641576473446e-01,-8.3164650892570857e-01,-5.5632750314363638e-06,-1.2140253259501568e-01,1.3720517820138261e-03,1,1.2249999046325684e+00,3.7750000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.2635672387916905e+01,4.2601913012087479e+01,4.1086564230329323e+01,8.4426503443174916e-01,8.4428447073623902e-01,8.4331449638265077e-01,1.3644677458370277e+03,1.3636801457002214e+03,1.3602099922614452e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.3506216364917374e-01,4.1880376832054980e-05,-1.2431267577250557e-01,2.3142945112337204e-05,-8.3508116364917373e-01,4.0693995439474757e-05,-1.2431704960163466e-01,-8.3408936954307122e-01,-1.1588991643223299e-06,-1.2439142175078871e-01,1.1581435928675202e-03,1,1.2333333492279053e+00,3.7666666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.1608923241117836e+01,4.1576588114791996e+01,4.0166406064452431e+01,8.4703999310770683e-01,8.4705937858165326e-01,8.4625802048462018e-01,1.3622426211374459e+03,1.3614526211374459e+03,1.3580182106035918e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.3739716278866427e-01,4.1671489354375606e-05,-1.2744369227917296e-01,2.2966006661982381e-05,-8.3741616278866426e-01,4.0478332817737719e-05,-1.2744769227917296e-01,-8.3659820820838038e-01,3.4921550946321421e-06,-1.2749571626952000e-01,9.4760817157881557e-04,1,1.2416665554046631e+00,3.7583334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.0621432936900753e+01,4.0590384939636891e+01,3.9280185418459908e+01,8.4990750096930334e-01,8.4992700727541726e-01,8.4929164441784710e-01,1.3600260150487234e+03,1.3592384149119168e+03,1.3558360150487233e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.3979832591004411e-01,4.1438975906522937e-05,-1.3069398628054332e-01,2.3094459517576536e-05,-8.3981732591004421e-01,4.0240959953037173e-05,-1.3069874629422398e-01,-8.3917160184688866e-01,8.3570179549144274e-06,-1.3071574766228977e-01,7.4085265600336292e-04,1,1.2500000000000000e+00,3.7500000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.9673051614102036e+01,3.9643177341429059e+01,3.8428024832200826e+01,8.5287692603062659e-01,8.5289643823987615e-01,8.5242492672553061e-01,1.3578118088231945e+03,1.3570318088231943e+03,1.3536531492703016e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.4227299816314405e-01,4.1182131319513057e-05,-1.3406953313034248e-01,2.3014322480637473e-05,-8.4229199816314404e-01,3.9981172035864703e-05,-1.3407429314402314e-01,-8.4181739867550853e-01,1.3411100701221180e-05,-1.3405618871597075e-01,5.4403005029206059e-04,1,1.2583334445953369e+00,3.7416665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.8760676935473228e+01,3.8731784009721011e+01,3.7607369673561969e+01,8.5594188075666067e-01,8.5596127657588417e-01,8.5565076261505535e-01,1.3556080225517098e+03,1.3548280225517099e+03,1.3514706994079042e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.4481406679191995e-01,4.0901147414404949e-05,-1.3756880603441621e-01,2.2727808548982204e-05,-8.4483306679191994e-01,3.9699045948420470e-05,-1.3757280603441618e-01,-8.4452815744151499e-01,1.8610148695801494e-05,-1.3751325209326026e-01,3.8697518082157219e-04,1,1.2666666507720947e+00,3.7333333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.7883421861314432e+01,3.7855477643198583e+01,3.6817534528650910e+01,8.5910245201870628e-01,8.5912185099438099e-01,8.5896591274331435e-01,1.3534157208193549e+03,1.3526357208193549e+03,1.3492921158051283e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.4742086378497639e-01,4.0596186088430617e-05,-1.4118982913622496e-01,2.2644161036306735e-05,-8.4743986378497649e-01,3.9394677953766784e-05,-1.4119382913622500e-01,-8.4729958120150184e-01,2.3916446885223223e-05,-1.4108708164027317e-01,2.9542227021740395e-04,1,1.2750000953674316e+00,3.7249999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.7038520464779680e+01,3.7011407188349580e+01,3.6056162901965152e+01,8.6236296676774649e-01,8.6238236871793539e-01,8.6237864252300467e-01,1.3512254507213106e+03,1.3504454507213109e+03,1.3471231855436442e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.5009480740040588e-01,4.0266453253528924e-05,-1.4494245811221557e-01,2.2558412526602796e-05,-8.5011380740040599e-01,3.9066960281640889e-05,-1.4494645811221557e-01,-8.5013730841346624e-01,2.9303971646589671e-05,-1.4478661465520296e-01,2.5928476681006188e-04,1,1.2833333015441895e+00,3.7166666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.6226042180613561e+01,3.6199651522428908e+01,3.5323379200994864e+01,8.6572135021595964e-01,8.6574075492967639e-01,8.6588273419839556e-01,1.3490447960951585e+03,1.3482647960951585e+03,1.3449605293933130e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.5283252021581402e-01,3.9912529569822883e-05,-1.4882617599787767e-01,2.2470668646367915e-05,-8.5285152021581401e-01,3.8716508397178624e-05,-1.4883017599787765e-01,-8.5303438385162811e-01,3.4727817010801780e-05,-1.4860825649311776e-01,3.5945399215283946e-04,1,1.2916667461395264e+00,3.7083332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.5444636177325243e+01,3.5418951867731693e+01,3.4617960631685179e+01,8.6918002873232014e-01,8.6919943597721050e-01,8.6948157067619491e-01,1.3468666693244331e+03,1.3460906641417396e+03,1.3427954638681263e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.5563610659827627e-01,3.9535945814304446e-05,-1.5283771744021715e-01,2.2380945229702261e-05,-8.5565510659827626e-01,3.8344439354291959e-05,-1.5284171744021716e-01,-8.5599362790273725e-01,4.0150855198885375e-05,-1.5255095429525573e-01,5.3273729874507559e-04,1,1.2999999523162842e+00,3.7000000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.4692304567459786e+01,3.4667237819502787e+01,3.3938252778465909e+01,8.7274514581222040e-01,8.7276455533448827e-01,8.7318097129060979e-01,1.3446980793943385e+03,1.3439258142166718e+03,1.3406352789839186e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.5850938493279039e-01,3.9137017126460448e-05,-1.5698366835328975e-01,2.2289147983621227e-05,-8.5852838493279027e-01,3.7950957690252799e-05,-1.5698766835328973e-01,-8.5901882434932009e-01,4.5542138721269042e-05,-1.5662028206063144e-01,7.1973130865098469e-04,1,1.3083333969116211e+00,3.6916666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.3968956798700525e+01,3.3944476896248929e+01,3.3283920560990559e+01,8.7641460809196070e-01,8.7643401961093192e-01,8.7697788144849209e-01,1.3425379561753716e+03,1.3417603560385649e+03,1.3384751557649515e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.6144931339768893e-01,3.8717260978166096e-05,-1.6126193786803916e-01,2.2195411838450916e-05,-8.6146831339768892e-01,3.7537251455096820e-05,-1.6126593786803917e-01,-8.6210637061257211e-01,5.0858897156076189e-05,-1.6081255168667546e-01,9.1020619647855044e-04,1,1.3166666030883789e+00,3.6833333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.3273746913481432e+01,3.3249787120789179e+01,3.2654218052531867e+01,8.8019023552889064e-01,8.8020964873860796e-01,8.8087332197877988e-01,1.3403777712911638e+03,1.3396037764738574e+03,1.3363209760634377e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.6445629902493359e-01,3.8277890192966961e-05,-1.6567325167171917e-01,2.2099760342838298e-05,-8.6447529902493370e-01,3.7104365618127641e-05,-1.6567725167171918e-01,-8.6525596212998990e-01,5.6063036697822890e-05,-1.6512872387100325e-01,1.1007855278281650e-03,1,1.3250000476837158e+00,3.6749999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.2606492492451608e+01,3.2583025820703554e+01,3.2048972094071111e+01,8.8406943260776871e-01,8.8408884717572145e-01,8.8486467719621631e-01,1.3382260388960551e+03,1.3374536390328617e+03,1.3341708386224418e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.6752723205227034e-01,3.7820788353627517e-05,-1.7021319197064586e-01,2.2002336215793552e-05,-8.6754623205227044e-01,3.6653903123524549e-05,-1.7021719197064586e-01,-8.6846466590144722e-01,6.1112085391550839e-05,-1.6956407386912981e-01,1.2914089316834459e-03,1,1.3333332538604736e+00,3.6666667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.1965719778754170e+01,3.1942713079571369e+01,3.1466615595177803e+01,8.8805832954095243e-01,8.8807784315530602e-01,8.8895724885763827e-01,1.3360799149301192e+03,1.3353049822728826e+03,1.3320172492052263e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.7066588779880449e-01,3.7346947116514127e-05,-1.7488763630489740e-01,2.2030664757793439e-05,-8.7068488779880449e-01,3.6186597455661193e-05,-1.7489212957062106e-01,-8.7173549963669417e-01,6.5974628525589528e-05,-1.7412481938732649e-01,1.4811129525356145e-03,1,1.3416666984558105e+00,3.6583333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.1350815672329524e+01,3.1328259768509859e+01,3.0906592074479704e+01,8.9215794807574134e-01,8.9217740397327217e-01,8.9315091698569815e-01,1.3339355289721957e+03,1.3331635314109058e+03,1.3298651284249693e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.7387184252490835e-01,3.6857991282687740e-05,-1.7969702776367646e-01,2.1853659802242690e-05,-8.7389084252490834e-01,3.5703920903479430e-05,-1.7970122751980547e-01,-8.7506746557663417e-01,7.0612909537030687e-05,-1.7880923899404008e-01,1.6711707243855772e-03,1,1.3499999046325684e+00,3.6500000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.0762119626215231e+01,3.0739990087723271e+01,3.0368950511988317e+01,8.9636176198707551e-01,8.9638159213778767e-01,8.9743981885219326e-01,1.3317945051828017e+03,1.3310245051828019e+03,1.3277154430636731e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.7713887599737039e-01,3.6356376623501085e-05,-1.8463259418644107e-01,2.2180197871709368e-05,-8.7715811598368987e-01,3.5207979444034527e-05,-1.8463746034363132e-01,-8.7845481438364692e-01,7.4984413176264008e-05,-1.8361034056556788e-01,1.8612501747799961e-03,1,1.3583333492279053e+00,3.6416666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.0197809253581568e+01,3.0176175742403892e+01,2.9852211066577944e+01,9.0067891443753412e-01,9.0069868796111674e-01,9.0183135467919018e-01,1.3296560645476670e+03,1.3288929944609201e+03,1.3255663342239943e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.8047335039217045e-01,3.5842783971211069e-05,-1.8970220558773632e-01,2.2063831207615211e-05,-8.8049235039217033e-01,3.4699267862641770e-05,-1.8970789857906162e-01,-8.8190237493696666e-01,7.9062361423868653e-05,-1.8853558826604977e-01,2.0506700656752887e-03,1,1.3666665554046631e+00,3.6333334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.9657834715386247e+01,2.9636634715386247e+01,2.9355938789261799e+01,9.0510564393342974e-01,9.0512641561457818e-01,9.0632331837388724e-01,1.3275248202473736e+03,1.3267548202473733e+03,1.3234168195633404e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.8387090723594630e-01,3.5319096074570735e-05,-1.9490180037162069e-01,2.3033979669620063e-05,-8.8389090723594643e-01,3.4179492274308339e-05,-1.9490756038530138e-01,-8.8540786205097721e-01,8.2809870973726382e-05,-1.9357944090516632e-01,2.2428818974022128e-03,1,1.3750000000000000e+00,3.6250000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.9142633535797511e+01,2.9121867046975193e+01,2.8880594179163648e+01,9.0965483272602854e-01,9.0967542864775153e-01,9.1092600690423531e-01,1.3253846353631657e+03,1.3246222354999720e+03,1.3212635645923856e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.8734327345833663e-01,3.4787517833121222e-05,-2.0023049119145142e-01,2.2737069063708937e-05,-8.8736303347201728e-01,3.3650485060686446e-05,-2.0023649119145143e-01,-8.8898004726666291e-01,8.6181729247506437e-05,-1.9874360807973668e-01,2.4334173657521679e-03,1,1.3833334445953369e+00,3.6166665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.8650641165736694e+01,2.8630394702860585e+01,2.8424620164377458e+01,9.1431251561499394e-01,9.1433237830929559e-01,9.1562556248726612e-01,1.3232511200276529e+03,1.3224824584557500e+03,1.3191041807787160e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.9087640916761135e-01,3.4248804228945051e-05,-2.0568272337637811e-01,2.1827630032972932e-05,-8.9089540916761123e-01,3.3112968286784260e-05,-2.0568872337637814e-01,-8.9260552666921411e-01,8.9157926455204708e-05,-2.0402041202389218e-01,2.6255398594367194e-03,1,1.3916666507720947e+00,3.6083333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.8181531581170304e+01,2.8161807460602866e+01,2.7987840565893684e+01,9.1907277484327532e-01,9.1909357923034929e-01,9.2041789108188865e-01,1.3211121139612610e+03,1.3203521139612610e+03,1.3169525180178416e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.9446488694346038e-01,3.3704454263934019e-05,-2.1125031954623666e-01,2.2711149070504872e-05,-8.9448484671327000e-01,3.2568246893301055e-05,-2.1125631954623669e-01,-8.9628026234219438e-01,9.1709743113558941e-05,-2.0940440279586975e-01,2.8187836929944934e-03,1,1.4000000953674316e+00,3.5999999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.7733973008397648e+01,2.7714779707580455e+01,2.7568998923796002e+01,9.2394176134738715e-01,9.2396205047770374e-01,9.2530796504959190e-01,1.3189801261118539e+03,1.3182127935914241e+03,1.3147915901950678e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.9811140235674980e-01,3.3153904479111866e-05,-2.1694161915044596e-01,2.2113285958584774e-05,-8.9813064234306927e-01,3.2015484429744282e-05,-2.1694837916412663e-01,-9.0000608253456194e-01,9.3811803824199490e-05,-2.1490313748769641e-01,3.0137419479518055e-03,1,1.4083333015441895e+00,3.5916666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.7307967325711882e+01,2.7289233997459931e+01,2.7167975481671284e+01,9.2890827344247318e-01,9.2892872109952840e-01,9.3028475672775990e-01,1.3168397354440724e+03,1.3160788018723047e+03,1.3126298676165043e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.0180530450064333e-01,3.2598152112492079e-05,-2.2274666169924814e-01,2.2168892656174027e-05,-9.0182463784413947e-01,3.1455582953723959e-05,-2.2275366169924810e-01,-9.0377239302581147e-01,9.5435594112129715e-05,-2.2050768655498748e-01,3.2102361911009987e-03,1,1.4166667461395264e+00,3.5833332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.6902561996841786e+01,2.6884321789534042e+01,2.6784144588645457e+01,9.3397362954175223e-01,9.3399473458381044e-01,9.3535061257173069e-01,1.3146986644313090e+03,1.3139326592486154e+03,1.3104674738390504e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.0554939784041955e-01,3.2038165799458886e-05,-2.2865777628128225e-01,2.2721094638428426e-05,-9.0556939784041957e-01,3.0889509653075278e-05,-2.2866477628128223e-01,-9.0758280229485289e-01,9.6569221193501263e-05,-2.2621175900806115e-01,3.4076558143637950e-03,1,1.4249999523162842e+00,3.5750000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.6516449820298540e+01,2.6498681725486268e+01,2.6416315234313529e+01,9.3914209245147084e-01,9.3916322034896305e-01,9.4050940996668042e-01,1.3125467499074616e+03,1.3117867499074614e+03,1.3082942188680954e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.0934647514261568e-01,3.1473334705842484e-05,-2.3467717296782850e-01,2.2611034550707135e-05,-9.0936648861116853e-01,3.0316299046576045e-05,-2.3468417296782851e-01,-9.1143968782810170e-01,9.7197417812726079e-05,-2.3201804618900815e-01,3.6055566345826713e-03,1,1.4333333969116211e+00,3.5666666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.6149186401821744e+01,2.6131946450595940e+01,2.6064237629397553e+01,9.4440677254098426e-01,9.4442729814525184e-01,9.4575429741541628e-01,1.3103919616476346e+03,1.3096348967435811e+03,1.3061180907717085e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.1319085869744010e-01,3.0903847837480966e-05,-2.4079544225992386e-01,2.1916565377834256e-05,-9.1321009868375946e-01,2.9736206314180893e-05,-2.4080297575583787e-01,-9.1533736745105132e-01,9.7305817345031098e-05,-2.3791752863308613e-01,3.8038236730933341e-03,1,1.4416666030883789e+00,3.5583333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.5799982076075601e+01,2.5783182335210284e+01,2.5727243168317315e+01,9.4976344291737269e-01,9.4978417627297729e-01,9.5108315922923048e-01,1.3082293769002335e+03,1.3074793769002335e+03,1.3039365654403937e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.1707868308262097e-01,3.0329312087883904e-05,-2.4700729035762234e-01,2.1985185180626049e-05,-9.1709816305525971e-01,2.9148741532494509e-05,-2.4701468983935299e-01,-9.1927378031844520e-01,9.6884527059343939e-05,-2.4390658100278698e-01,4.0023350224853288e-03,1,1.4500000476837158e+00,3.5499999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.5468292057854487e+01,2.5451892054805654e+01,2.5404923820201951e+01,9.5520399394207445e-01,9.5522504397247054e-01,9.5648807245558398e-01,1.3060643113750466e+03,1.3053119115118532e+03,1.3017477772873226e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-9.2100378066638666e-01,2.9749668677617877e-05,-2.5330154893511064e-01,2.2126298654147238e-05,-9.2102368730920992e-01,2.8553641068415565e-05,-2.5330854893511068e-01,-9.2324269468833031e-01,9.5929094420594684e-05,-2.4997503107241925e-01,4.2002528633234802e-03,1,1.4583332538604736e+00,3.5416667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.5152841958883783e+01,2.5136835259700984e+01,2.5096196014126992e+01,9.6073135182954283e-01,9.6075249934726203e-01,9.6197243842657132e-01,1.3038895229778989e+03,1.3031345903206623e+03,1.2995540568425863e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.2496790241209070e-01,2.9163515990462013e-05,-2.5968038780307140e-01,2.2092049383029412e-05,-9.2498790241209061e-01,2.7949581642957302e-05,-2.5968738780307138e-01,-9.2724621390393025e-01,9.4437215006176062e-05,-2.5612569855910428e-01,4.3971913821431287e-03,1,1.4666666984558105e+00,3.5333333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.4852908314076224e+01,2.4837192361482359e+01,2.4800276795809374e+01,9.6634041139531845e-01,9.6636156570308784e-01,9.6753267967189915e-01,1.3017027249632317e+03,1.3009507274019415e+03,1.2973539214300688e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.2896710422326823e-01,2.8570136446802390e-05,-2.6613665264990694e-01,2.1964982135001475e-05,-9.2898710422326825e-01,2.7336284055400885e-05,-2.6614365264990691e-01,-9.3128142668930325e-01,9.2424235201060283e-05,-2.6235336040678869e-01,4.5920063959986991e-03,1,1.4749999046325684e+00,3.5250000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.4568146180653915e+01,2.4552619412091964e+01,2.4515976881800192e+01,9.7201964893479464e-01,9.7203996533594383e-01,9.7315724320330244e-01,1.2995104030691646e+03,1.2987541413604554e+03,1.2951336172590040e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.3299283971731262e-01,2.7969726595829310e-05,-2.7265648408161608e-01,2.0948892265641753e-05,-9.3301221354644170e-01,2.6714250619680623e-05,-2.7266261792442581e-01,-9.3533949886499301e-01,8.9868913844196388e-05,-2.6864484640185649e-01,4.7838833437216172e-03,1,1.4833333492279053e+00,3.5166666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.4297058716530582e+01,2.4281769310691448e+01,2.4238609028501184e+01,9.7777336948086924e-01,9.7779358963056795e-01,9.7885441584438582e-01,1.2972999618584183e+03,1.2965492916348646e+03,1.2929098309875194e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.3704799061981436e-01,2.7360590954720907e-05,-2.7924399642031705e-01,2.0728964771351067e-05,-9.3706723060613362e-01,2.6081680399130327e-05,-2.7925023640663643e-01,-9.3942641439480667e-01,8.6741028079582945e-05,-2.7500779107390000e-01,4.9711858021237263e-03,1,1.4916665554046631e+00,3.5083334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.4039111948013502e+01,2.4024011948013502e+01,2.3955343649775166e+01,9.8359227870377419e-01,9.8361344977365583e-01,9.8461835553693855e-01,1.2950840259932495e+03,1.2943340259932495e+03,1.2906432248987969e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.4112563065386790e-01,2.6742644657142452e-05,-2.8588857235587678e-01,2.1583829651677742e-05,-9.4114563065386792e-01,2.5439308915706886e-05,-2.8589557235587681e-01,-9.4353582511320155e-01,8.1188276283458496e-05,-2.8144133236955748e-01,5.1452247006504451e-03,1,1.5000000000000000e+00,3.5000000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.3794080823697570e+01,2.3779087525933104e+01,2.3680550066103720e+01,9.8948652235183387e-01,9.8950740210060772e-01,9.9046535330658003e-01,1.2928471388735061e+03,1.2920971388735061e+03,1.2883846081394136e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.4523824769516929e-01,2.6116624115989140e-05,-2.9258316835179810e-01,2.1145164983958517e-05,-9.4525824769516920e-01,2.4789344163617086e-05,-2.9258916835179810e-01,-9.4768313500033763e-01,7.3582936465636171e-05,-2.8794936273657346e-01,5.2969112561926336e-03,1,1.5083334445953369e+00,3.4916665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.3560591682252568e+01,2.3545705066533543e+01,2.3432107983650475e+01,9.9543402533847325e-01,9.9545409180765709e-01,9.9637342924540961e-01,1.2906056030644586e+03,1.2898569414925557e+03,1.2861550789630073e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.4936563247838135e-01,2.5481863702820892e-05,-2.9931839218540179e-01,2.0207116935543535e-05,-9.4938473862189099e-01,2.4129708360858488e-05,-2.9932452602821158e-01,-9.5185048839044639e-01,6.5170930940220556e-05,-2.9451361752737409e-01,5.4357196059235009e-03,1,1.5166666507720947e+00,3.4833333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.3338121743797526e+01,2.3323265718042357e+01,2.3200810917885530e+01,1.0014234008968339e+00,1.0014437602779418e+00,1.0023317777709351e+00,1.2883473489716580e+03,1.2875977512735617e+03,1.2839181431365919e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.5349963182953679e-01,2.4838713597826508e-05,-3.0608218588833885e-01,2.0391746373145575e-05,-9.5351883158566586e-01,2.3459092817659175e-05,-3.0608898613220981e-01,-9.5603273467882677e-01,5.7756946192203304e-05,-3.0111354447706151e-01,5.5704620404604197e-03,1,1.5250000953674316e+00,3.4749999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.3125449859976744e+01,2.3110727208200082e+01,2.2982446545285214e+01,1.0074552525590112e+00,1.0074754615688655e+00,1.0083379651747748e+00,1.2860749222396967e+03,1.2853322547601265e+03,1.2816667886248138e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.5763787112293475e-01,2.4186080961477673e-05,-3.1288196091345266e-01,2.0122939077483613e-05,-9.5765684436129717e-01,2.2775321319381585e-05,-3.1288896091345264e-01,-9.6022585688407158e-01,5.1317418562555333e-05,-3.0775160272200064e-01,5.7047179614344631e-03,1,1.5333333015441895e+00,3.4666666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.2922318323338512e+01,2.2907808990669665e+01,2.2775209971042049e+01,1.0135121919793662e+00,1.0135319067738409e+00,1.0143735175848052e+00,1.2837998732373007e+03,1.2830522731004939e+03,1.2794057390127700e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.6176726292160519e-01,2.3524788867261540e-05,-3.1970067992774326e-01,1.9518558904568231e-05,-9.6178574289424390e-01,2.2079108777321145e-05,-3.1970758657056653e-01,-9.6441552488290716e-01,4.5798700641058217e-05,-3.1441078569226899e-01,5.8379239115950946e-03,1,1.5416667461395264e+00,3.4583332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.2728131959407889e+01,2.2713835854385952e+01,2.2577521300478590e+01,1.0195948481874793e+00,1.0196141256342812e+00,1.0204403056398850e+00,1.2815071430085088e+03,1.2807595428717023e+03,1.2771343315486690e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.6589247516293775e-01,2.2855996076993941e-05,-3.2653009089864105e-01,1.8963546326914956e-05,-9.6591071514925719e-01,2.1371240859025093e-05,-3.2653633088496042e-01,-9.6860827463988719e-01,4.1111784526202621e-05,-3.2108088779563149e-01,5.9724071067503689e-03,1,1.5499999523162842e+00,3.4500000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.2542266505594615e+01,2.2528113156003212e+01,2.2388032121717110e+01,1.0257038850776548e+00,1.0257233764990712e+00,1.0265390043280185e+00,1.2791989151363850e+03,1.2784535801772449e+03,1.2748497093013189e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.7001453291243489e-01,2.2180149532495680e-05,-3.3337011903623759e-01,1.9063030521789215e-05,-9.7003299941652099e-01,2.0650905050207732e-05,-3.3337635902255691e-01,-9.7280496897510671e-01,3.7212571490721034e-05,-3.2776237027420241e-01,6.1075740729327494e-03,1,1.5583333969116211e+00,3.4416666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.2364465785117545e+01,2.2350419134708943e+01,2.2206035429823803e+01,1.0318283490288278e+00,1.0318481644142712e+00,1.0326588367056480e+00,1.2768739434168297e+03,1.2761339434168297e+03,1.2725514123774637e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.7412658805528596e-01,2.1499041851263495e-05,-3.4020807084264726e-01,1.9272623535829561e-05,-9.7414529454569121e-01,1.9919253896609151e-05,-3.4021460433856127e-01,-9.7699875603935116e-01,3.4078419331326913e-05,-3.3444291489276257e-01,6.2431241710631438e-03,1,1.5666666030883789e+00,3.4333333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.2194227175402556e+01,2.2180287227229492e+01,2.2029382076092951e+01,1.0379613867397282e+00,1.0379809175521566e+00,1.0387950562596933e+00,1.2745453001334315e+03,1.2738053001334315e+03,1.2702441095411727e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.7822466836089428e-01,2.0814123071188902e-05,-3.4703593054479531e-01,1.8888193775639319e-05,-9.7824290834721372e-01,1.9176977968346138e-05,-3.4704293054479535e-01,-9.8118746988857097e-01,3.1617925931446410e-05,-3.4111557859062924e-01,6.3789485409764101e-03,1,1.5750000476837158e+00,3.4249999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.2031160493033788e+01,2.2017284491665727e+01,2.1856621543685609e+01,1.0440910575477185e+00,1.0441105905738350e+00,1.0449390622569947e+00,1.2722048527643324e+03,1.2714648527643321e+03,1.2679316515018033e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-9.8230144663717045e-01,2.0127531368082248e-05,-3.5384031102629881e-01,1.8782585704929327e-05,-9.8231968662348979e-01,1.8426029564000309e-05,-3.5384731102629879e-01,-9.8536646727731247e-01,2.9907743594407914e-05,-3.4776918038492743e-01,6.5144056242644969e-03,1,1.5833332538604736e+00,3.4166667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.1874648081312195e+01,2.1860772079944127e+01,2.1693166750514767e+01,1.0502179078591853e+00,1.0502374426218921e+00,1.0510936734966365e+00,1.2698495437664551e+03,1.2691095437664551e+03,1.2656010078496693e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.8635813754098955e-01,1.9440050588702061e-05,-3.6062133967896692e-01,1.8679080664573435e-05,-9.8637637752730900e-01,1.7666895111704359e-05,-3.6062833967896696e-01,-9.8953915011049220e-01,2.9057012310245915e-05,-3.5440437860739804e-01,6.6501678914278510e-03,1,1.5916666984558105e+00,3.4083333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.1724178234930854e+01,2.1710438283705059e+01,2.1538949138758525e+01,1.0563347717301939e+00,1.0563543904120236e+00,1.0572471795769651e+00,1.2674818923737794e+03,1.2667418923737794e+03,1.2632490937180369e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.9039112563675846e-01,1.8753351905027882e-05,-3.6736995681299889e-01,1.8660504950872800e-05,-9.9040936562307769e-01,1.6901025547549881e-05,-3.6737719679931818e-01,-9.9369815028851693e-01,2.8808059734812941e-05,-3.6100892595143047e-01,6.7874933534179966e-03,1,1.5999999046325684e+00,3.4000000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.1579648927445202e+01,2.1566059541796164e+01,2.1391200782931545e+01,1.0624261304877807e+00,1.0624459759157006e+00,1.0633850929016795e+00,1.2651017012048253e+03,1.2643679629135347e+03,1.2608858233909848e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.9439135986976290e-01,1.8070424062915799e-05,-3.7406816476033572e-01,1.8768495908968333e-05,-9.9440983984240161e-01,1.6131481052073611e-05,-3.7407540474665496e-01,-9.9783554163241606e-01,2.9204456140679024e-05,-3.6756445989217323e-01,6.9274262302708393e-03,1,1.6083333492279053e+00,3.3916666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.1440383901198000e+01,2.1426970496726927e+01,2.1249073873396181e+01,1.0684967578305395e+00,1.0685168523306536e+00,1.0695089799399600e+00,1.2627130921387977e+03,1.2619806922756045e+03,1.2585116208207917e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.9836350429309251e-01,1.7392192407136002e-05,-3.8071957383917865e-01,1.8918965857839377e-05,-9.9838198426573110e-01,1.5359268275478780e-05,-3.8072750681682332e-01,-1.0019527434795517e+00,3.0219392842768027e-05,-3.7407416863330584e-01,7.0689508629648828e-03,1,1.6166665554046631e+00,3.3833334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.1306204279085417e+01,2.1293080280453481e+01,2.1112347997263871e+01,1.0745305884738088e+00,1.0745518525227831e+00,1.0756110563216623e+00,1.2603140328335785e+03,1.2595840328335785e+03,1.2561232317391259e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0022962890498668e+00,1.6721805016719417e-05,-3.8731105609069638e-01,1.9897448880274415e-05,-1.0023162890498667e+00,1.4587573178151177e-05,-3.8731829607701573e-01,-1.0060478843984431e+00,3.1818825803559228e-05,-3.8052329812911440e-01,7.2179079649757017e-03,1,1.6250000000000000e+00,3.3750000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.1177355072550235e+01,2.1164444478389374e+01,2.0981034045150508e+01,1.0805499363758164e+00,1.0805711740906778e+00,1.0817039427685193e+00,1.2579002819634838e+03,1.2571702819634838e+03,1.2537208213161384e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-1.0062216714475278e+00,1.6064032017145805e-05,-3.9382648513440088e-01,1.9775494636998623e-05,-1.0062416714475280e+00,1.3820886069270124e-05,-3.9383365809836490e-01,-1.0101422607333215e+00,3.3990795362804506e-05,-3.8689626314017078e-01,7.3689539947321050e-03,1,1.6333334445953369e+00,3.3666665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.1053266151775567e+01,2.1040479536056544e+01,2.0854602031491638e+01,1.0865189204508348e+00,1.0865330789482819e+00,1.0877500268674138e+00,1.2554845956024569e+03,1.2547545956024569e+03,1.2513085942343910e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0101046510102578e+00,1.5420437158200683e-05,-4.0025846684022726e-01,1.3433935491194743e-05,-1.0101170508734512e+00,1.3061100742245383e-05,-4.0026560068303690e-01,-1.0141989996364884e+00,3.6678058297510093e-05,-3.9318556969887009e-01,7.5217754221067173e-03,1,1.6416666507720947e+00,3.3583333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0933746379409293e+01,2.0921066355022194e+01,2.0732782661227194e+01,1.0924284846008252e+00,1.0924426160563852e+00,1.0937536226586495e+00,1.2530518002559945e+03,1.2523237978172847e+03,1.2488853965860253e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0139425378100875e+00,1.4794461676079962e-05,-4.0659226319804020e-01,1.3348627479241225e-05,-1.0139549376732810e+00,1.2311734999903852e-05,-4.0659930342823064e-01,-1.0182296869599792e+00,3.9845756314585269e-05,-3.9937642111761928e-01,7.6831073910663319e-03,1,1.6500000953674316e+00,3.3499999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0818428858836576e+01,2.0805826182672810e+01,2.0615063062186184e+01,1.0982688924129755e+00,1.0982898093157565e+00,1.0997129674723618e+00,1.2506157179809272e+03,1.2498954503645507e+03,1.2464497166128617e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0177249416167919e+00,1.4187652018321905e-05,-4.1282892471262722e-01,1.9224929427612537e-05,-1.0177446740004152e+00,1.1574155016184247e-05,-4.1283592471262726e-01,-1.0222326869671883e+00,4.3470103395533877e-05,-4.0546965041955829e-01,7.8576653295575859e-03,1,1.6583333015441895e+00,3.3416666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0707328388782102e+01,2.0694628388782100e+01,2.0501404092146366e+01,1.1040317079883557e+00,1.1040458034931377e+00,1.1055915993105150e+00,1.2481816132194342e+03,1.2474516132194342e+03,1.2440156118513685e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0214520257134478e+00,1.3603947702584545e-05,-4.1894779318435499e-01,1.3195701077288123e-05,-1.0214644255766412e+00,1.0852355706627605e-05,-4.1895469982717831e-01,-1.0261773571783932e+00,4.7514800829495538e-05,-4.1144592833291677e-01,8.0302917946587261e-03,1,1.6666667461395264e+00,3.3333332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0600311356549120e+01,2.0587611356549118e+01,2.0391668535458248e+01,1.1097118943013000e+00,1.1097272734186312e+00,1.1114079816849531e+00,1.2457348239114208e+03,1.2450088187287270e+03,1.2415688225433551e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0251257317314229e+00,1.3046955877263501e-05,-4.2493718381293633e-01,1.4180102493883446e-05,-1.0251397265487292e+00,1.0150207180315289e-05,-4.2494358329466697e-01,-1.0300912033793854e+00,5.1946367625210811e-05,-4.1729261403512574e-01,8.2140862877571087e-03,1,1.6749999523162842e+00,3.3250000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0497292851579079e+01,2.0484570199802416e+01,2.0285474419403538e+01,1.1153119860429483e+00,1.1153309205498472e+00,1.1171610757530606e+00,1.2432793434016864e+03,1.2425593434016864e+03,1.2391086769927608e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0287527799050848e+00,1.2519305794856308e-05,-4.3079106902966319e-01,1.7313446324467553e-05,-1.0287703800418915e+00,9.4701337967510213e-06,-4.3079806902966322e-01,-1.0339766020959997e+00,5.6742375060987943e-05,-4.2300477360058281e-01,8.4064514594080625e-03,1,1.6833333969116211e+00,3.3166666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0398312955180721e+01,2.0385512955180722e+01,2.0182930805036413e+01,1.1208195944382675e+00,1.1208408566254673e+00,1.1228371404893853e+00,1.2408239327995766e+03,1.2401039327995768e+03,1.2366396613764241e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0323290324225747e+00,1.2024607111988864e-05,-4.3649096526811038e-01,1.9212402912317603e-05,-1.0323490324225746e+00,8.8159166399742646e-06,-4.3649825877770509e-01,-1.0378278726255783e+00,6.1871987644943955e-05,-4.2856377513129662e-01,8.6072618008935994e-03,1,1.6916666030883789e+00,3.3083333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0303341941791835e+01,2.0290541941791837e+01,2.0083863555586895e+01,1.1262326246229610e+00,1.1262539238394988e+00,1.1284378757914713e+00,1.2383660524266490e+03,1.2376460524266490e+03,1.2341628404195828e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0358594877433067e+00,1.1566026013121328e-05,-4.4202350718577799e-01,1.9176016452220002e-05,-1.0358794877433068e+00,8.1906478626485225e-06,-4.4203090666750861e-01,-1.0416536346212570e+00,6.7310108935249280e-05,-4.3395708597435501e-01,8.8181059418300789e-03,1,1.7000000476837158e+00,3.2999999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0212601982382438e+01,2.0199735316732049e+01,1.9988280439617760e+01,1.1315394495066848e+00,1.1315608510191200e+00,1.1339485716180078e+00,1.2359035301253639e+03,1.2351835301253641e+03,1.2316789953536072e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-1.0393417962950218e+00,1.1147148029214998e-05,-4.4736861814347462e-01,1.9191235151157172e-05,-1.0393617962950217e+00,7.5977660799944072e-06,-4.4737628479997849e-01,-1.0454475231241809e+00,7.3028151470512368e-05,-4.3916573041412904e-01,9.0366360603872549e-03,1,1.7083332538604736e+00,3.2916667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0125971660257367e+01,2.0113120986829735e+01,1.9896027847501081e+01,1.1367365493327852e+00,1.1367580808414519e+00,1.1393648651546637e+00,1.2334359612062722e+03,1.2327183610694656e+03,1.2291851618664969e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0427777032111298e+00,1.0770451956036754e-05,-4.5251738726870322e-01,1.9232270255624610e-05,-1.0427977032111300e+00,7.0392382348650916e-06,-4.5252538726870317e-01,-1.0492099405815314e+00,7.9011457415684898e-05,-4.4418153492701007e-01,9.2621018083925300e-03,1,1.7166666984558105e+00,3.2833333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0043556638304945e+01,2.0030732639673012e+01,1.9807058854297694e+01,1.1418239516601743e+00,1.1418382443822281e+00,1.1446924578420741e+00,1.2309674808226887e+03,1.2302498806858821e+03,1.2266846717280730e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0461765639951148e+00,1.0438845726808461e-05,-4.5745241093629319e-01,1.3357558250336872e-05,-1.0461885615564048e+00,6.5176296343969160e-06,-4.5746065092261257e-01,-1.0529558413259961e+00,8.5240457857524020e-05,-4.4898774782984474e-01,9.4974175609118285e-03,1,1.7249999046325684e+00,3.2750000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9965623882256729e+01,1.9952737266537703e+01,1.9721362076901098e+01,1.1467760364411288e+00,1.1467966883599958e+00,1.1499195333443395e+00,1.2285014810092262e+03,1.2277814810092259e+03,1.2241780329431299e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0495232033222126e+00,1.0155486980386296e-05,-4.6214861724791723e-01,1.8417030807678653e-05,-1.0495418648941155e+00,6.0358620603596918e-06,-4.6215748340510748e-01,-1.0566840786096743e+00,9.1689344398624889e-05,-4.5356105136755043e-01,9.7500809720501881e-03,1,1.7333333492279053e+00,3.2666666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9892003079209108e+01,1.9879172378341639e+01,1.9638887129451263e+01,1.1516070372252039e+00,1.1516227347508081e+00,1.1550390901866003e+00,1.2260309949218122e+03,1.2253109949218119e+03,1.2216555442610943e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0528394047879472e+00,9.9221354591781262e-06,-4.6659595540903043e-01,1.4542064166419603e-05,-1.0528524748746944e+00,5.5949226878269475e-06,-4.6660519539534984e-01,-1.0603926037803340e+00,9.8355317477137803e-05,-4.5789242426597920e-01,1.0006712447328961e-02,1,1.7416665554046631e+00,3.2583334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9823007292710003e+01,1.9810183294078065e+01,1.9559515064243019e+01,1.1563049853124929e+00,1.1563182866322588e+00,1.1600562017571510e+00,1.2235500444621375e+03,1.2228400444621373e+03,1.2191236425468453e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0561245945165223e+00,9.7409731816430357e-06,-4.7077029505096640e-01,1.2988951730902328e-05,-1.0561345945165224e+00,5.1967945892705598e-06,-4.7078053503728573e-01,-1.0640977920540040e+00,1.0522296952173764e-04,-4.6196062096101048e-01,1.0275817565456482e-02,1,1.7500000000000000e+00,3.2500000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9759527179510137e+01,1.9746785884481802e+01,1.9484126370867443e+01,1.1608818141726345e+00,1.1609042513163772e+00,1.1649818212882486e+00,1.2210713323508405e+03,1.2203613323508405e+03,1.2165750385970605e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0594130143917546e+00,9.6184710094749463e-06,-4.7463025793040547e-01,1.9789032229766893e-05,-1.0594330143917547e+00,4.8477106828932129e-06,-4.7464049791672480e-01,-1.0678326316788462e+00,1.1230221872561283e-04,-4.6572294896928568e-01,1.0557971856996022e-02,1,1.7583334445953369e+00,3.2416665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9700919337534522e+01,1.9688119337534523e+01,1.9411998404743233e+01,1.1653146419548746e+00,1.1653377616639318e+00,1.1697989064368080e+00,1.2185841621989796e+03,1.2178741621989795e+03,1.2140207911501998e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0626844759998870e+00,9.5514304134136746e-06,-4.7816662980790292e-01,2.0427694565466424e-05,-1.0627044759998872e+00,4.5443774860154930e-06,-4.7817852366439328e-01,-1.0715807032121671e+00,1.1956698978434307e-04,-4.6917583210489466e-01,1.0853414211124944e-02,1,1.7666666507720947e+00,3.2333333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9647064477365390e+01,1.9634360454346357e+01,1.9343036129421641e+01,1.1695995099527812e+00,1.1696224431413444e+00,1.1744892104844116e+00,1.2161050305972030e+03,1.2153950305972030e+03,1.2114478502198820e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0659469284233645e+00,9.5406756941683691e-06,-4.8135551450493341e-01,2.0212260749378532e-05,-1.0659669284233644e+00,4.2877051358602781e-06,-4.8136695424738174e-01,-1.0753344118886989e+00,1.2701164043799030e-04,-4.7229413977239437e-01,1.1154575952560549e-02,1,1.7750000953674316e+00,3.2249999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9597528122415291e+01,1.9584930798579052e+01,1.9276951955603728e+01,1.1737218113831829e+00,1.1737448456811432e+00,1.1790556136464518e+00,1.2136054622905312e+03,1.2128954622905312e+03,1.2088619850323125e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0691953255596012e+00,9.5861782868328113e-06,-4.8417514430750030e-01,2.0371967381540960e-05,-1.0692150579432247e+00,4.0768127498235007e-06,-4.8418741105545737e-01,-1.0791053656496068e+00,1.3464672120421883e-04,-4.7506085640104145e-01,1.1470260914810645e-02,1,1.7833333015441895e+00,3.2166666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9552039298785211e+01,1.9539581968852495e+01,1.9213489631956605e+01,1.1776734039604029e+00,1.1776878819284096e+00,1.1834849635296478e+00,1.2111133609565459e+03,1.2104066943915068e+03,1.2062656240076108e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0724357778495595e+00,9.6878050820103510e-06,-4.8659518430126275e-01,1.4765905348164503e-05,-1.0724457778495595e+00,3.9117537378041559e-06,-4.8660818430126274e-01,-1.0828925823798090e+00,1.4246839241520567e-04,-4.7744809903052732e-01,1.1796342640321238e-02,1,1.7916667461395264e+00,3.2083332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9510662795440105e+01,1.9498418693154299e+01,1.9153143983377841e+01,1.1814634652913716e+00,1.1814816866837741e+00,1.1877959189925713e+00,1.2086052602381451e+03,1.2079036652840318e+03,1.2036469146484496e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0756926214014682e+00,9.8470540003505430e-06,-4.8858717037564936e-01,1.7297392135277626e-05,-1.0757066162187747e+00,3.7947008720686597e-06,-4.8860041036196872e-01,-1.0867307303497862e+00,1.5049332977601004e-04,-4.7942581690770558e-01,1.2141206049513435e-02,1,1.7999999523162842e+00,3.2000000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9473085327293152e+01,1.9461078628110350e+01,1.9095744229535789e+01,1.1850981870074349e+00,1.1851197125986896e+00,1.1919852925253855e+00,1.2060857694365095e+03,1.2053804344773694e+03,1.2010053863468652e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0789864485840956e+00,1.0064604153624283e-05,-4.9012187406691266e-01,1.9472008538327610e-05,-1.0790041834064292e+00,3.7263984896613747e-06,-4.9013487406691270e-01,-1.0906288855844131e+00,1.5875065421399053e-04,-4.8096621269012457e-01,1.2498074038994960e-02,1,1.8083333969116211e+00,3.1916666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9438841615475930e+01,1.9427077665618199e+01,1.9041294490238570e+01,1.1885801293769747e+00,1.1885972777783944e+00,1.1960639939294597e+00,1.2035412702272783e+03,1.2028412702272783e+03,1.1983323128855195e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0823356803533648e+00,1.0341042571930600e-05,-4.9116499846591788e-01,1.6629959379403478e-05,-1.0823486154493112e+00,3.7082355681236031e-06,-4.9117799846591792e-01,-1.0946135127241010e+00,1.6725688737205549e-04,-4.8203580126540713e-01,1.2873059066742323e-02,1,1.8166666030883789e+00,3.1833333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9407352979014860e+01,1.9395885137231801e+01,1.8989851520359665e+01,1.1919104305488104e+00,1.1919282902201540e+00,1.2000265940648862e+00,1.2009740183845677e+03,1.2002740183845676e+03,1.1956203429539189e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0857561152529702e+00,1.0677181082245676e-05,-4.9168321525479308e-01,1.6956178065697100e-05,-1.0857701100702766e+00,3.7419867486363696e-06,-4.9169561473652368e-01,-1.0986932473557816e+00,1.7604218161587539e-04,-4.8259969470094277e-01,1.3263565226378945e-02,1,1.8250000476837158e+00,3.1749999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9377988375938124e+01,1.9366773709975035e+01,1.8941491162017314e+01,1.1950884965499409e+00,1.1951023714653863e+00,1.2038794670392803e+00,1.1983771499505906e+03,1.1976771499505908e+03,1.1928699484652616e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-1.0892622058887611e+00,1.1073743950855903e-05,-4.9164021097982818e-01,1.4165651488711256e-05,-1.0892722058887612e+00,3.8299974371454801e-06,-4.9165178430964362e-01,-1.1028901998653660e+00,1.8513642012185673e-04,-4.8261978059068589e-01,1.3676710825907108e-02,1,1.8333332538604736e+00,3.1666667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9350079571720396e+01,1.9339102223497065e+01,1.8896215460160789e+01,1.1981223265290581e+00,1.1981423491524525e+00,1.2076290371348795e+00,1.1957354604427328e+03,1.1950427929631628e+03,1.1900657368324955e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0928774297859694e+00,1.1532520956312561e-05,-4.9099841756600143e-01,1.8146214506869002e-05,-1.0928947623063991e+00,3.9754736715024483e-06,-4.9100868431395839e-01,-1.1072267075841333e+00,1.9459431187874139e-04,-4.8205540825224780e-01,1.4114336077616463e-02,1,1.8416666984558105e+00,3.1583333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9322997912285757e+01,1.9312209963796089e+01,1.8854030687716197e+01,1.2010266946853929e+00,1.2010488041128062e+00,1.2112835592857807e+00,1.1930394501307637e+03,1.1923470502675702e+03,1.1871990078280446e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0966337154639456e+00,1.2055053773873543e-05,-4.8971526500414320e-01,1.9550759344355302e-05,-1.0966537154639457e+00,4.1823913261298189e-06,-4.8972470474659147e-01,-1.1117282905276529e+00,2.0446566532364918e-04,-4.8086025835982149e-01,1.4573922359505487e-02,1,1.8499999046325684e+00,3.1500000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9296182031274686e+01,1.9285544648361778e+01,1.8815335245718799e+01,1.2038087207743411e+00,1.2038227305123355e+00,1.2148387409056804e+00,1.1902760403200991e+03,1.1895797786113897e+03,1.1842525284688795e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1005533348883223e+00,1.2642036697429043e-05,-4.8774764903920004e-01,1.3944106268899148e-05,-1.1005646733164196e+00,4.4551212797480077e-06,-4.8775664903920002e-01,-1.1164061703910280e+00,2.1479216454309890e-04,-4.7898590554611203e-01,1.5049845214931211e-02,1,1.8583333492279053e+00,3.1416666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9269377369948430e+01,1.9258753371316494e+01,1.8780157268345370e+01,1.2064730499280398e+00,1.2064850749079397e+00,1.2183154421213074e+00,1.1874236755928853e+03,1.1867236755928850e+03,1.1812129357862650e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1046578143480321e+00,1.3295780732764199e-05,-4.8504406676416689e-01,1.2387209437112120e-05,-1.1046678143480324e+00,4.7993954392280757e-06,-4.8505120080887765e-01,-1.1213016805045124e+00,2.2564883047830272e-04,-4.7637345967304356e-01,1.5559364303493002e-02,1,1.8666665554046631e+00,3.1333334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9242464330847625e+01,1.9231864330847621e+01,1.8749032389674451e+01,1.2090369199433528e+00,1.2090507856776838e+00,1.2217151534669033e+00,1.1844476685400950e+03,1.1837576685400950e+03,1.1780572645727043e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1089820578467524e+00,1.4016395611267232e-05,-4.8154879280845997e-01,1.3728951505950150e-05,-1.1089944577099458e+00,5.2209210803253670e-06,-4.8155503279477940e-01,-1.1264348616773368e+00,2.3708359227042833e-04,-4.7295876506632928e-01,1.6093866920246312e-02,1,1.8750000000000000e+00,3.1250000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9216749618402464e+01,1.9206149618402467e+01,1.8723379953138078e+01,1.2115508719391057e+00,1.2115642484389646e+00,1.2250836745099485e+00,1.1813223993286647e+03,1.1806247991918581e+03,1.1747378011504436e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1136198516119511e+00,1.4807324663286787e-05,-4.7712847024664873e-01,1.3486302290329337e-05,-1.1136322514751447e+00,5.7348824853843309e-06,-4.7713347024664882e-01,-1.1318947827195918e+00,2.4913904470519316e-04,-4.6860007835069573e-01,1.6649979990747181e-02,1,1.8833334445953369e+00,3.1166665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9192174334129476e+01,1.9181560949848503e+01,1.8702753328437279e+01,1.2139908915589632e+00,1.2140023333618952e+00,1.2283901028415514e+00,1.1780110076384340e+03,1.1773210076384339e+03,1.1712477268391638e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1185403594346006e+00,1.5660566690454679e-05,-4.7177027276433370e-01,1.2284436512756652e-05,-1.1185514208696967e+00,6.3385952320769337e-06,-4.7177348505135297e-01,-1.1376459320034831e+00,2.6179581663865221e-04,-4.6327687320032612e-01,1.7226825267145730e-02,1,1.8916666507720947e+00,3.1083333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9170394573803424e+01,1.9159790550784390e+01,1.8688000771478368e+01,1.2163671274887446e+00,1.2163775138990620e+00,1.2316242687087475e+00,1.1744853610426003e+03,1.1737953610426005e+03,1.1675317926982148e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1237714589727292e+00,1.6570232572415193e-05,-4.6539042066157427e-01,1.1625469978796818e-05,-1.1237814589727291e+00,7.0372149386279173e-06,-4.6539342066157430e-01,-1.1436936949665462e+00,2.7499364866087980e-04,-4.5690175915778697e-01,1.7806936345853126e-02,1,1.9000000953674316e+00,3.0999999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9153869439808695e+01,1.9143324118708595e+01,1.8680310225252448e+01,1.2186599974883330e+00,1.2186702946957813e+00,1.2347950842324438e+00,1.1706743111098738e+03,1.1699867109730674e+03,1.1635600258276841e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1293168410927157e+00,1.7530330463100576e-05,-4.5788128481243917e-01,1.1655153500005615e-05,-1.1293268410927157e+00,7.8359772980476579e-06,-4.5788401806448220e-01,-1.1500717138020249e+00,2.8866206253361730e-04,-4.4936349321417590e-01,1.8413366307825942e-02,1,1.9083333015441895e+00,3.0916666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9146664980734382e+01,1.9136226319188189e+01,1.8681662466665649e+01,1.2208746936019856e+00,1.2208846590805296e+00,1.2378642380220497e+00,1.1665360419879109e+03,1.1658484418511046e+03,1.1592616344440062e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1352009943930608e+00,1.8528251334586819e-05,-4.4913448230503539e-01,1.1572597132985464e-05,-1.1352109943930608e+00,8.7377713170184895e-06,-4.4913629559068186e-01,-1.1567547462578189e+00,3.0258271897008743e-04,-4.4055484072768697e-01,1.9006743098613610e-02,1,1.9166667461395264e+00,3.0833332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9154618005636543e+01,1.9144261959281870e+01,1.8695225124738194e+01,1.2230138223878997e+00,1.2230210665145944e+00,1.2408497708748896e+00,1.1619680334011259e+03,1.1612820282184321e+03,1.1545592838440400e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1414477181742035e+00,1.9548759318988487e-05,-4.3899462860904048e-01,1.0643825146198124e-05,-1.1414553183110101e+00,9.7491084691616254e-06,-4.3899510858167917e-01,-1.1637749471042744e+00,3.1629346289311798e-04,-4.3033364640621025e-01,1.9587472543676585e-02,1,1.9249999523162842e+00,3.0750000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9185409958348568e+01,1.9175159267374163e+01,1.8725797431078263e+01,1.2250356040608585e+00,1.2250428518640177e+00,1.2437128927503367e+00,1.1568490465257412e+03,1.1561690465257411e+03,1.1493558491666395e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1480383063898587e+00,2.0578017143172446e-05,-4.2727690756951320e-01,1.0618496244735338e-05,-1.1480460412121922e+00,1.0876342271857103e-05,-4.2727692103806586e-01,-1.1711054081634664e+00,3.2917392322364731e-04,-4.1853881052558378e-01,2.0142574605009966e-02,1,1.9333333969116211e+00,3.0666666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9249384407454940e+01,1.9239245767990869e+01,1.8781587462338472e+01,1.2268883808857387e+00,1.2268881980490680e+00,1.2463948329179750e+00,1.1510486165428201e+03,1.1503710164060135e+03,1.1435466138958786e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1549297094643323e+00,2.1604350361788083e-05,-4.1379752733712688e-01,7.7728530308473182e-06,-1.1549297094643323e+00,1.2126013912550574e-05,-4.1379700730976554e-01,-1.1786799623084385e+00,3.4032820212724781e-04,-4.0502656416595206e-01,2.0643909541638361e-02,1,1.9416666030883789e+00,3.0583333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9360512362560364e+01,1.9350312324414087e+01,1.8876517779650673e+01,1.2284502219622431e+00,1.2284499717676149e+00,1.2488059656215498e+00,1.1443850402441135e+03,1.1437110454268072e+03,1.1370075258714303e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1619950136831172e+00,2.2627445086900650e-05,-3.9835621192813897e-01,7.4598740404364178e-06,-1.1619950136831172e+00,1.3509563757184814e-05,-3.9835545191445831e-01,-1.1863873521109434e+00,3.4866161478515464e-04,-3.8965404100091761e-01,2.1090685569898321e-02,1,1.9500000476837158e+00,3.0499999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9537128403896961e+01,1.9526688420626453e+01,1.9034245603667902e+01,1.2295620326886405e+00,1.2295615913910645e+00,1.2508251398953196e+00,1.1366581611229337e+03,1.1359905609861271e+03,1.1296053499087050e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-1.1690373810619810e+00,2.3658035137410552e-05,-3.8079468420715040e-01,7.1194088882778057e-06,-1.1690373810619810e+00,1.5040996129194421e-05,-3.8079325753696586e-01,-1.1940533934332069e+00,3.5301717756513942e-04,-3.7233181232799012e-01,2.1487791554390925e-02,1,1.9583332538604736e+00,3.0416667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9804697171601529e+01,1.9793765231320258e+01,1.9293754394318114e+01,1.2300118036338523e+00,1.2300135871612896e+00,1.2522801039629752e+00,1.1276500040075096e+03,1.1269873365279395e+03,1.1212018095140652e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1757740102867715e+00,2.4710624167164994e-05,-3.6100407160162978e-01,7.6406542890202086e-06,-1.1757764101499650e+00,1.6733956950364583e-05,-3.6100231158794915e-01,-1.2014255790476200e+00,3.5245172742283441e-04,-3.5302119972776569e-01,2.1852222279555363e-02,1,1.9666666984558105e+00,3.0333333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0196013385055583e+01,2.0184353196799101e+01,1.9713210709491765e+01,1.2295578071349651e+00,1.2295572553537675e+00,1.2529874871167497e+00,1.1172011407575817e+03,1.1165467433330982e+03,1.1116697737554880e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1818225158697051e+00,2.5771998404779211e-05,-3.3907029130436839e-01,6.0844070736432989e-06,-1.1818225158697051e+00,1.8570184908735669e-05,-3.3906829130436839e-01,-1.2081871132090760e+00,3.4651224354121079e-04,-3.3185174042800580e-01,2.2244283725924349e-02,1,1.9749999046325684e+00,3.0250000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0742004850017267e+01,2.0729713159807304e+01,2.0363394254085875e+01,1.2279674513233858e+00,1.2279669374490128e+00,1.2527513321543700e+00,1.1052818831498280e+03,1.1046318831498279e+03,1.1009144859679902e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1867334845995752e+00,2.6771139860023829e-05,-3.1537623556511324e-01,5.3974847278579577e-06,-1.1867334845995752e+00,2.0458799693101286e-05,-3.1537423556511324e-01,-1.2139508035875513e+00,3.3470553012274917e-04,-3.0920319230578652e-01,2.2742161279231746e-02,1,1.9833333492279053e+00,3.0166666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.1441162516940786e+01,2.1428441328619058e+01,2.1292312732567709e+01,1.2251065337878166e+00,1.2251079548693489e+00,1.2514486275948538e+00,1.0919815649478942e+03,1.0913408947243406e+03,1.0888940580480910e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1901333278491522e+00,2.7595208622143885e-05,-2.9053029296624505e-01,6.4737492836568839e-06,-1.1901357277123457e+00,2.2258429558552776e-05,-2.9052642701095577e-01,-1.2183928508664439e+00,3.1528242029670955e-04,-2.8562660073213231e-01,2.3427979898160096e-02,1,1.9916665554046631e+00,3.0083334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.2191074743667045e+01,2.2177974743667043e+01,2.2375053823183080e+01,1.2210194987549634e+00,1.2210208076733293e+00,1.2490812378403069e+00,1.0776564053354566e+03,1.0770164053354565e+03,1.0754404039673909e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1918175663231527e+00,2.8161764832950042e-05,-2.6542029577379828e-01,6.3689974021108783e-06,-1.1918199661863462e+00,2.3899106742321260e-05,-2.6541553576011762e-01,-1.2213187953261471e+00,2.7033444530540621e-04,-2.6186035395539231e-01,2.4353575801042821e-02,1,2.0000000000000000e+00,3.0000000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.2731779833583360e+01,2.2718126215699073e+01,2.3484311458590636e+01,1.2159744299451121e+00,1.2159734840797247e+00,1.2458411970227612e+00,1.0631078659265941e+03,1.0624685361501479e+03,1.0612651767371462e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1918096343511269e+00,2.8490511984483329e-05,-2.4111891093112503e-01,4.7213065676525879e-06,-1.1918096343511269e+00,2.5295862150519705e-05,-2.4111415091744443e-01,-1.2227189357361303e+00,1.9177783699915376e-04,-2.3881480669063279e-01,2.5505397695727933e-02,1,2.0083334445953369e+00,2.9916665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.2722633992077302e+01,2.2708305689127592e+01,2.4225628290719211e+01,1.2102986210426401e+00,1.2102977603302771e+00,1.2421143272608228e+00,1.0494392556036564e+03,1.0488181941685607e+03,1.0475222900377257e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1904397486689593e+00,2.8717696688006896e-05,-2.1820403041628178e-01,4.3283847509290129e-06,-1.1904397486689593e+00,2.6551131626085530e-05,-2.1819927040260115e-01,-1.2229534710498444e+00,1.0159744774782594e-04,-2.1718465575243423e-01,2.6890629543173002e-02,1,2.0166666507720947e+00,2.9833333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.2030409878515048e+01,2.2015997913846672e+01,2.4033675272416684e+01,1.2042549722444531e+00,1.2042543774792525e+00,1.2381301709526804e+00,1.0378227958363209e+03,1.0372123935344175e+03,1.0354008752132575e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1879948468023327e+00,2.8925853881650040e-05,-1.9705348165716230e-01,3.1441959272910236e-06,-1.1879948468023327e+00,2.7781105008970991e-05,-1.9704988116942032e-01,-1.2222769045325959e+00,3.6040292461151407e-05,-1.9732238469935026e-01,2.8478925992506367e-02,1,2.0250000953674316e+00,2.9749999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0834258795386635e+01,2.0820542894541187e+01,2.2907718887598090e+01,1.1979619500940879e+00,1.1979615782311892e+00,1.2338758479918175e+00,1.0286117126017853e+03,1.0280117126017853e+03,1.0259854454612102e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1846805096012090e+00,2.9148700282266246e-05,-1.7771020570924428e-01,2.0786507321824607e-06,-1.1846805096012090e+00,2.9062798482087050e-05,-1.7770773920515831e-01,-1.2207713529358388e+00,-9.2630642601503668e-06,-1.7916866441052140e-01,3.0161863415128460e-02,1,2.0333333015441895e+00,2.9666666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9464590112744869e+01,1.9451876817951899e+01,2.1287915268004767e+01,1.1914551467665051e+00,1.1914574652766028e+00,1.2292433239768183e+00,1.0213087690778314e+03,1.0207121025127924e+03,1.0187675710947495e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1806240982314531e+00,2.9389842416189926e-05,-1.6011633521497382e-01,2.8727660606725246e-06,-1.1806264980946464e+00,3.0349308020015700e-05,-1.6011590854478924e-01,-1.2184250874795821e+00,-4.0524652645464439e-05,-1.6255294776817772e-01,3.1806107683132148e-02,1,2.0416667461395264e+00,2.9583332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.8152491677679059e+01,1.8140879287688755e+01,1.9602860326528059e+01,1.1848083489373469e+00,1.1848084131646821e+00,1.2241715380598148e+00,1.0151795800716156e+03,1.0145895800716156e+03,1.0129622101371789e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1759864429052005e+00,2.9622266770329892e-05,-1.4415582432175986e-01,1.7592523477775604e-06,-1.1759864429052005e+00,3.1530979391105736e-05,-1.4415638329890179e-01,-1.2152582805658085e+00,-6.3665150050577616e-05,-1.4729689171502247e-01,3.3267790505921421e-02,1,2.0499999523162842e+00,2.9500000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6990955411655069e+01,1.6980151335995718e+01,1.8069361233420580e+01,1.1780350346695085e+00,1.1780353037303062e+00,1.2185973178332319e+00,1.0096685737983023e+03,1.0090785737983022e+03,1.0077561320904260e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1708615083206593e+00,2.9804446046186502e-05,-1.2966314838030346e-01,3.1244734562398642e-06,-1.1708615083206593e+00,3.2508376540891919e-05,-1.2966561488438944e-01,-1.2112772768304654e+00,-8.1081452718344466e-05,-1.3322280890281876e-01,3.4457951182291002e-02,1,2.0583333969116211e+00,2.9416666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6003324204069916e+01,1.5993154971179838e+01,1.6768087478435035e+01,1.1711882111686398e+00,1.1711885327462541e+00,1.2125528310153950e+00,1.0044672475689343e+03,1.0038799426785616e+03,1.0027716935012213e+03,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1653639615960789e+00,2.9890329305474701e-05,-1.1652888458479396e-01,3.9857935451967833e-06,-1.1653639615960789e+00,3.3214845535309971e-05,-1.1653212457111331e-01,-1.2065626049650011e+00,-9.3968705904393552e-05,-1.2025065176298189e-01,3.5338229231251066e-02,1,2.0666666030883789e+00,2.9333333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.5180376031606755e+01,1.5170668203504352e+01,1.5714492007289303e+01,1.1643280978646144e+00,1.1643307979188100e+00,1.2061483787107845e+00,9.9940537573951281e+02,9.9882201261621594e+02,9.9774356508273058e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1596063703843884e+00,2.9832890887447674e-05,-1.0464233584687860e-01,5.6354581079469670e-06,-1.1596087702475819e+00,3.3609884821917934e-05,-1.0464579215236797e-01,-1.2012629258081717e+00,-1.0530720694257407e-04,-1.0833884686994100e-01,3.5936563314045503e-02,1,2.0750000476837158e+00,2.9249999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.4501558197836994e+01,1.4492194209836887e+01,1.4887116201236058e+01,1.1575431032651755e+00,1.1575458044352620e+00,1.1996073303898842e+00,9.9441854266738937e+02,9.9383478262322024e+02,9.9265030272211152e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-1.1537198309940611e+00,2.9595488119004082e-05,-9.3911327641591713e-02,6.0347335155620976e-06,-1.1537222308572543e+00,3.3700588334357482e-05,-9.3915138299033696e-02,-1.1956290523163438e+00,-1.1195259098042572e-04,-9.7525031600405460e-02,3.6358874919545148e-02,1,2.0833332538604736e+00,2.9166667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.3942838684086505e+01,1.3933745348175762e+01,1.4217190124571591e+01,1.1509023052534595e+00,1.1509025883046984e+00,1.1930999513022020e+00,9.8946445909579597e+02,9.8888340557252059e+02,9.8758709316165960e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1478108944280558e+00,2.9150878599933635e-05,-8.4224793304776502e-02,5.0602603552089706e-06,-1.1478108944280558e+00,3.3483051790305291e-05,-8.4228661295200041e-02,-1.1898618437995030e+00,-1.1138404912085643e-04,-8.7769323062101043e-02,3.6686271398808874e-02,1,2.0916666984558105e+00,2.9083333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.3483026387518995e+01,1.3474170448605790e+01,1.3669862860145241e+01,1.1444697034767644e+00,1.1444699551036626e+00,1.1866594951601503e+00,9.8453768811490056e+02,9.8395876857528117e+02,9.8253785637002329e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1419735333851637e+00,2.8482953391453020e-05,-7.5490770219324502e-02,5.1275593992786819e-06,-1.1419735333851637e+00,3.2923646849835973e-05,-7.5494582183992867e-02,-1.1840279270327227e+00,-1.1269550822926247e-04,-7.8929335546190249e-02,3.6887515561956345e-02,1,2.0999999046325684e+00,2.9000000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.3104270714014215e+01,1.3095603959132927e+01,1.3228768389410103e+01,1.1383169899846526e+00,1.1383133439032314e+00,1.1803796371597723e+00,9.7964516201492336e+02,9.7906900047281351e+02,9.7749311955058795e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1363038825364473e+00,2.7585728861106199e-05,-6.7629449792804663e-02,9.4345535776030924e-06,-1.1363000206909313e+00,3.2041136819431510e-05,-6.7632967314879819e-02,-1.1782443864179839e+00,-1.1306408062555852e-04,-7.0927555175875803e-02,3.6976814045839641e-02,1,2.1083333492279053e+00,2.8916666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2790782708671994e+01,1.2782260018749049e+01,1.2870914867551342e+01,1.1324737406931842e+00,1.1324687232051620e+00,1.1743271575017085e+00,9.7478107711734879e+02,9.7420718305895753e+02,9.7245104282828765e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1308533304828661e+00,2.6457113013872682e-05,-6.0537387432777472e-02,1.0084077625182687e-05,-1.1308481302092530e+00,3.0858271969498234e-05,-6.0540664822199823e-02,-1.1725986250141927e+00,-1.1249982132961235e-04,-6.3669809472576944e-02,3.6983973118954516e-02,1,2.1166665554046631e+00,2.8833334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2530455890801333e+01,1.2522139903113926e+01,1.2579225253170538e+01,1.1269774369325500e+00,1.1269699882057533e+00,1.1685716635997776e+00,9.6995185688193169e+02,9.6938009686825080e+02,9.6742873466566505e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1256760876481566e+00,2.5101224887874679e-05,-5.4136810706549569e-02,8.8111141219206868e-06,-1.1256684875113501e+00,2.9400797461318534e-05,-5.4139774691500844e-02,-1.1671760944884855e+00,-1.1133222383394857e-04,-5.7087037308386351e-02,3.6935062360275633e-02,1,2.1250000000000000e+00,2.8750000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2311322445084436e+01,1.2303171864604231e+01,1.2336833674437738e+01,1.1219203074487187e+00,1.1219204181242870e+00,1.1632228936465565e+00,9.6516783925706659e+02,9.6459904032413260e+02,9.6244340769518612e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-1.1208767735149587e+00,2.3511758945221710e-05,-4.8365462639133265e-02,4.3811573342007774e-06,-1.1208767735149587e+00,2.7683894074828352e-05,-4.8368023813774336e-02,-1.1620983144160311e+00,-1.0982188077066825e-04,-5.1124254975417033e-02,3.6841444287440371e-02,1,2.1333334445953369e+00,2.8666665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2128243286724599e+01,1.2120140683318166e+01,1.2137413916041535e+01,1.1172358867989565e+00,1.1172359722243919e+00,1.1582313186060142e+00,9.6041982590124746e+02,9.5985409358686707e+02,9.5749152290441896e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1164025836904687e+00,2.1711536658415477e-05,-4.3127796714213247e-02,4.1278724339861227e-06,-1.1164025836904687e+00,2.5741441257965300e-05,-4.3130007162040636e-02,-1.1573292798469765e+00,-1.0816179508847312e-04,-4.5687372551051583e-02,3.6720497657385540e-02,1,2.1416666507720947e+00,2.8583333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1974917624582654e+01,1.1966977638263311e+01,1.1972635911188409e+01,1.1129319014086025e+00,1.1129243699699363e+00,1.1536086144377529e+00,9.5571211527613366e+02,9.5514795453083991e+02,9.5257884155153647e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-1.1122700330367050e+00,1.9711574990047669e-05,-3.8362403063013875e-02,8.4314970181492299e-06,-1.1122624328998987e+00,2.3595813603584800e-05,-3.8364263146881628e-02,-1.1528892858912956e+00,-1.0647067069859560e-04,-4.0717763234164824e-02,3.6575286056286661e-02,1,2.1500000953674316e+00,2.8499999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1847167922747413e+01,1.1839327936428072e+01,1.1837031384767007e+01,1.1089770878596337e+00,1.1089695383474736e+00,1.1493492736063196e+00,9.5103220340085534e+02,9.5047124363104570e+02,9.4769588008036533e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1084549564650663e+00,1.7518847956278514e-05,-3.4009630390197894e-02,8.3343913905984691e-06,-1.1084473563282600e+00,2.1261819346957027e-05,-3.4011163677334436e-02,-1.1487798664898794e+00,-1.0482118931122783e-04,-3.6157276267117074e-02,3.6430071561502679e-02,1,2.1583333015441895e+00,2.8416666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1741246032785368e+01,1.1733439380815636e+01,1.1725763206110544e+01,1.1053745607954670e+00,1.1053669946913562e+00,1.1454577302569775e+00,9.4638560770350455e+02,9.4582751437681611e+02,9.4285039095430727e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1049660009128013e+00,1.5147773139145952e-05,-3.0026924566142719e-02,8.2520107948436363e-06,-1.1049584007759945e+00,1.8761377759170318e-05,-3.0028073885130908e-02,-1.1450109303725553e+00,-1.0326525920840903e-04,-3.1965572373178375e-02,3.6286133951457300e-02,1,2.1666667461395264e+00,2.8333332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1651976378054513e+01,1.1644252341276299e+01,1.1632595929192941e+01,1.1021473445049255e+00,1.1021381743839906e+00,1.1419661715232858e+00,9.4177348684223250e+02,9.4121752579201325e+02,9.3804025977182937e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1018314941555569e+00,1.2609518275421360e-05,-2.6354440500340810e-02,9.6298674769112102e-06,-1.1018222990646374e+00,1.6112480628424895e-05,-2.6355376591682089e-02,-1.1416200215339920e+00,-1.0183602292323599e-04,-2.8084014403249133e-02,3.6151013548824634e-02,1,2.1749999523162842e+00,2.8250000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1576865145488064e+01,1.1569225159168720e+01,1.1554573378201201e+01,1.0992783645083144e+00,1.0992654479131907e+00,1.1388516753796674e+00,9.3718644183419917e+02,9.3663284134645710e+02,9.3325706986746093e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0990381671906588e+00,9.9120617340150109e-06,-2.2944338642946670e-02,1.2936051963321905e-05,-1.0990252320947120e+00,1.3327117898580153e-05,-2.2945083981593541e-02,-1.1385880639109414e+00,-1.0055407292921380e-04,-2.4465682478695062e-02,3.6020558874174755e-02,1,2.1833333969116211e+00,2.8166666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1513911948836787e+01,1.1506325312108846e+01,1.1489379846078943e+01,1.0967571815026371e+00,1.0967471951130205e+00,1.1361237515569869e+00,9.3262566468186401e+02,9.3207473167369199e+02,9.2850159433657120e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0965784573581314e+00,7.0687200248334893e-06,-1.9760574332113721e-02,9.6437844568193700e-06,-1.0965684573581314e+00,1.0421756124119592e-05,-1.9761242322537259e-02,-1.1359274902615324e+00,-9.9438211106767815e-05,-2.1075688683283553e-02,3.5913541909629199e-02,1,2.1916666030883789e+00,2.8083333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1461516210104286e+01,1.1453940170589942e+01,1.1435114532923658e+01,1.0945788948720088e+00,1.0945653009237881e+00,1.1337654247027600e+00,9.2808837169664832e+02,9.2753981271950647e+02,9.2377079851441727e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0944498197898833e+00,4.0905270950091757e-06,-1.6767502647890661e-02,1.2900379854824075e-05,-1.0944362144703830e+00,7.4095248025428176e-06,-1.6768146639682267e-02,-1.1336237334466210e+00,-9.8503793525464090e-05,-1.7879169019259993e-02,3.5819092680656903e-02,1,2.2000000476837158e+00,2.7999999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1418370131995371e+01,1.1410820809958352e+01,1.1390470300010282e+01,1.0927383867605831e+00,1.0927207959572558e+00,1.1317817751120769e+00,9.2357544086003236e+02,9.2302968081586334e+02,9.1906545522254100e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-1.0926489617559612e+00,9.9099918348668038e-07,-1.3935166428373304e-02,1.6519637387435240e-05,-1.0926313616191545e+00,4.3058497274997596e-06,-1.3935786421532976e-02,-1.1316837592817159e+00,-9.7765215727185000e-05,-1.4846747091845299e-02,3.5747274004999385e-02,1,2.2083332538604736e+00,2.7916667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1383344233013695e+01,1.1375877571898652e+01,1.1354219140821050e+01,1.0912171897812182e+00,1.0911995969469890e+00,1.1301537894964824e+00,9.1907927346492738e+02,9.1853597995533266e+02,9.1437630070623993e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0911589191367481e+00,-2.2232403670788632e-06,-1.1230305446675325e-02,1.6548927933037861e-05,-1.0911413189999417e+00,1.1189149145714458e-06,-1.1230925439834996e-02,-1.1300901226222944e+00,-9.7234202753240573e-05,-1.1945148419608888e-02,3.5698398878323823e-02,1,2.2166666984558105e+00,2.7833333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1355696719110966e+01,1.1348312758546790e+01,1.1325579480833799e+01,1.0900130580835772e+00,1.0899954628065212e+00,1.1288800154058880e+00,9.1459678814060180e+02,9.1405618887221488e+02,9.0970122422537827e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0899785464007183e+00,-5.5423183281156935e-06,-8.6257903098691212e-03,1.6575186094115408e-05,-1.0899609462639117e+00,-2.1396807494037077e-06,-8.6263342928873405e-03,-1.1288425276642606e+00,-9.6922758219025696e-05,-9.1470482142650793e-03,3.5673228177931962e-02,1,2.2249999046325684e+00,2.7750000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1334897393027996e+01,1.1327494789621561e+01,1.1303935215876052e+01,1.0891266906765393e+00,1.0891090931100560e+00,1.1279563866147764e+00,9.1013220987606928e+02,9.0959418217676910e+02,9.0504364736963316e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0891093415207047e+00,-8.9525021323973431e-06,-6.0992187322360452e-03,1.6602953815982628e-05,-1.0890917413838981e+00,-5.4544266236243619e-06,-6.0996271898162415e-03,-1.1279377525639926e+00,-9.6841794988469738e-05,-6.4299807727858831e-03,3.5667646879607370e-02,1,2.2333333492279053e+00,2.7666666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1320426454906784e+01,1.1313010467219376e+01,1.1288738878472179e+01,1.0885462245250743e+00,1.0885286252171948e+00,1.1273733005266837e+00,9.0567439004425773e+02,9.0513918897719168e+02,9.0039246681329541e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0885400560945437e+00,-1.2451726483042323e-05,-3.6212915049390207e-03,1.6634279960508596e-05,-1.0885224559577371e+00,-8.8209399039540311e-06,-3.6215154260533593e-03,-1.1273668517167332e+00,-9.7000328812537527e-05,-3.7637580857095699e-03,3.5684091496960502e-02,1,2.2416665554046631e+00,2.7583334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1311998335759148e+01,1.1304658349439807e+01,1.1279757254987196e+01,1.0882702324392515e+00,1.0882602324214723e+00,1.1271369655439587e+00,9.0122421190217210e+02,9.0069121190217220e+02,8.9574813179272678e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0882696036489186e+00,-1.6030249787389070e-05,-1.1697563240274911e-03,9.8359106243654063e-06,-1.0882596036489187e+00,-1.2227042836695511e-05,-1.1697803226594253e-03,-1.1271363992711081e+00,-9.7407170414142891e-05,-1.1256248518048335e-03,3.5729737957042318e-02,1,2.2500000000000000e+00,2.7500000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1309994542831706e+01,1.1302571852908764e+01,1.1277216058956748e+01,1.0883278778125787e+00,1.0883102778044549e+00,1.1272616663430026e+00,8.9677916780479723e+02,8.9624854183582738e+02,8.9110895358464086e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0883269099451061e+00,-1.9689930472071876e-05,1.2980482566815879e-03,1.6719859068886286e-05,-1.0883093098082994e+00,-1.5669606373610088e-05,1.2981852399481446e-03,-1.1272604078028312e+00,-9.8096814165078770e-05,1.5289932067600997e-03,3.5789613267327179e-02,1,2.2583334445953369e+00,2.7416665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1314253515758459e+01,1.1306813529439117e+01,1.1281163202180387e+01,1.0886874192597151e+00,1.0886698198349294e+00,1.1277329194042143e+00,8.9233796624022420e+02,8.9181036776865335e+02,8.8647279011335286e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0886804167838509e+00,-2.3413285156971418e-05,3.7890106987800839e-03,1.6777119332215332e-05,-1.0886628166470445e+00,-1.9130940970330339e-05,3.7892000511244072e-03,-1.1277246119713054e+00,-9.9049901947618623e-05,4.2063252827162778e-03,3.5880693534812616e-02,1,2.2666666507720947e+00,2.7333333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1324913609419617e+01,1.1317473623100273e+01,1.1291736374116663e+01,1.0893508279843995e+00,1.0893332288888120e+00,1.1285425745817175e+00,8.8790150992028350e+02,8.8737690943254154e+02,8.8184207680062036e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0893318084153061e+00,-2.7191285828205069e-05,6.3258922541519517e-03,1.6844763200962284e-05,-1.0893142082784995e+00,-2.2599721389819088e-05,6.3260286561564339e-03,-1.1285205650181345e+00,-1.0026979321634880e-04,6.9295724927149645e-03,3.5993500996250302e-02,1,2.2750000953674316e+00,2.7249999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1342240840999880e+01,1.1334700854680536e+01,1.1308939694798850e+01,1.0903323746564231e+00,1.0903223752875766e+00,1.1297080116476914e+00,8.8346099463809207e+02,8.8293806162992018e+02,8.7720514056673869e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0902948979615803e+00,-3.1022553969516081e-05,8.9319527387271194e-03,1.0240153378896860e-05,-1.0902848979615805e+00,-2.6070836288694747e-05,8.9319827196932405e-03,-1.1296651761060201e+00,-1.0175481848647123e-04,9.7223218619982878e-03,3.6130665222460917e-02,1,2.2833333015441895e+00,2.7166666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1366179463608898e+01,1.1358639477289556e+01,1.1332990314120956e+01,1.0916416728300786e+00,1.0916316729622715e+00,1.1312306278750008e+00,8.7901843740375864e+02,8.7849910409075073e+02,8.7256762294235818e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0915786881317042e+00,-3.4894477158935270e-05,1.1626247772566843e-02,1.0403784722667572e-05,-1.0915686881317042e+00,-2.9528644159695730e-05,1.1626191764358449e-02,-1.1311592198702627e+00,-1.0350069677371321e-04,1.2603490513733696e-02,3.6283797236310485e-02,1,2.2916667461395264e+00,2.7083332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1397725980998182e+01,1.1390185994678840e+01,1.1364792957206301e+01,1.0932854380865966e+00,1.0932738448993158e+00,1.1331183474221564e+00,8.7457269493070396e+02,8.7405549389416524e+02,8.6792626959934000e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0931887073324922e+00,-3.8804116182936051e-05,1.4448774418695975e-02,1.1958697661882238e-05,-1.0931771123783793e+00,-3.2966877043638990e-05,1.4448806355924514e-02,-1.1330093792540679e+00,-1.0551136215383872e-04,1.5613946751463034e-02,3.6453600388371921e-02,1,2.2999999523162842e+00,2.7000000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1437783338796688e+01,1.1430243352477346e+01,1.1405272819032895e+01,1.0952798739401990e+00,1.0952622817571993e+00,1.1353873374606427e+00,8.7011554628654335e+02,8.6960094579880126e+02,8.6327288355526082e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0951396800559365e+00,-4.2749966518133451e-05,1.7434655591426585e-02,1.7282289872218651e-05,-1.0951220799191299e+00,-3.6379020707825806e-05,1.7434982179380325e-02,-1.1352302977798507e+00,-1.0778350254926184e-04,1.8788773144058107e-02,3.6639081226386407e-02,1,2.3083333969116211e+00,2.6916666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1487431251563033e+01,1.1479837915652290e+01,1.1455595282815203e+01,1.0976217490741935e+00,1.0976095026111947e+00,1.1380398130149931e+00,8.6564826559576704e+02,8.6513633258759501e+02,8.5860823700636001e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0974265302649697e+00,-4.6721557303345523e-05,2.0616382418246017e-02,1.4011094445483339e-05,-1.0974142650873029e+00,-3.9750551677378521e-05,2.0617237149786232e-02,-1.1378223111253731e+00,-1.1030626989061356e-04,2.2159828513321132e-02,3.6845279527844346e-02,1,2.3166666030883789e+00,2.6833333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1548101341014407e+01,1.1540401302868126e+01,1.1517264064449485e+01,1.1003352240974638e+00,1.1003276597827907e+00,1.1410891605371876e+00,8.6116807472577329e+02,8.6065863629426212e+02,8.5393050172777339e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1000710128422253e+00,-5.0710803886664735e-05,2.4032746048722520e-02,1.0570127344161978e-05,-1.1000634127054187e+00,-4.3068762223551279e-05,2.4034266339163154e-02,-1.1407963762259028e+00,-1.1306623104590664e-04,2.5764773785594088e-02,3.7060937927810844e-02,1,2.3250000476837158e+00,2.6749999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1621359700473905e+01,1.1613553048504173e+01,1.1592148959439989e+01,1.1034341545538060e+00,1.1034308825350552e+00,1.1445467960374771e+00,8.5667621642409472e+02,8.5616978972342167e+02,8.4924087309120796e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-1.1030839925558733e+00,-5.4704253431886950e-05,2.7723494830334729e-02,9.4019175342509462e-06,-1.1030806591209121e+00,-4.6316664972404982e-05,2.7725860130912661e-02,-1.1441609204169452e+00,-1.1604162840718745e-04,2.9641835862900034e-02,3.7282930974390754e-02,1,2.3333332538604736e+00,2.6666667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1709489497501036e+01,1.1701552187345458e+01,1.1682630602471486e+01,1.1069384081053568e+00,1.1069359739428302e+00,1.1484276571303722e+00,8.5216458458294801e+02,8.5166078433907705e+02,8.4453034782135398e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1064813533838969e+00,-5.8694842286568059e-05,3.1741039272880564e-02,1.1594270984127569e-05,-1.1064788205898539e+00,-4.9482972636367739e-05,3.1744403170989872e-02,-1.1479269228881168e+00,-1.1921066661350912e-04,3.3841657598130681e-02,3.7505919186332837e-02,1,2.3416666984558105e+00,2.6583333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1815086100830431e+01,1.1806986065736888e+01,1.1791768906565807e+01,1.1108579910209753e+00,1.1108585438916099e+00,1.1527392640387706e+00,8.4763037517976250e+02,8.4712953592505608e+02,8.3979773232985349e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1102681473288056e+00,-6.2668145626969444e-05,3.6139492176423461e-02,1.1552499139170050e-05,-1.1102685496307092e+00,-5.2551142972085064e-05,3.6144096409111863e-02,-1.1520970397261754e+00,-1.2254265047152105e-04,3.8415785527511820e-02,3.7726918067835451e-02,1,2.3499999046325684e+00,2.6500000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1941319499007626e+01,1.1933068898337323e+01,1.1923238989384268e+01,1.1152063882614356e+00,1.1152090107051948e+00,1.1574890065037806e+00,8.4307694033171765e+02,8.4257867264609820e+02,8.3504731545382913e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1144518103995087e+00,-6.6601710856465862e-05,4.0973451565923483e-02,1.2060199256122737e-05,-1.1144542102627022e+00,-5.5500148481228175e-05,4.0979521527860795e-02,-1.1566728126613597e+00,-1.2599288463482984e-04,4.3414933943085536e-02,3.7939706818365102e-02,1,2.3583333492279053e+00,2.6416666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2092565657290640e+01,1.2084115076810432e+01,1.2082084831322407e+01,1.1200098689744964e+00,1.1200126004583479e+00,1.1626847024203211e+00,8.3849223802121412e+02,8.3799679696782869e+02,8.3026757105122908e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1190504507953081e+00,-7.0483331038434657e-05,4.6319802327462918e-02,1.3658710937520882e-05,-1.1190528506585016e+00,-5.8319138778228426e-05,4.6327845637972910e-02,-1.1616541846259845e+00,-1.2952054021732210e-04,4.8911950307440596e-02,3.8126612246519011e-02,1,2.3666665554046631e+00,2.6333334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2273909022191720e+01,1.2265245037240444e+01,1.2274582868856207e+01,1.1252635609014503e+00,1.1252740386518496e+00,1.1683242539353240e+00,8.3387645223050799e+02,8.3338297225786914e+02,8.2546193425524530e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1240492612444872e+00,-7.4287764042432338e-05,5.2253254326002987e-02,1.7536095235451635e-05,-1.1240592612444873e+00,-6.0991507973580462e-05,5.2263762268544227e-02,-1.1670296652118779e+00,-1.3306328315798897e-04,5.4975260524260383e-02,3.8290381251041873e-02,1,2.3750000000000000e+00,2.6250000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2500153563806522e+01,1.2491376174384175e+01,1.2519204979119001e+01,1.1309591484125747e+00,1.1309729259272689e+00,1.1743516505433247e+00,8.2922738540878083e+02,8.2873597245849749e+02,8.2063380212859420e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1294206671357561e+00,-7.7979890240090189e-05,5.8925092687145651e-02,2.1357221916301906e-05,-1.1294337372225032e+00,-6.3509588385682764e-05,5.8938946222077598e-02,-1.1727251265085490e+00,-1.3659137060160903e-04,6.1741728735997030e-02,3.8390002579010402e-02,1,2.3833334445953369e+00,2.6166665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2774353401531767e+01,1.2765273262369504e+01,1.2820512244419081e+01,1.1370991287920287e+00,1.1371225601202122e+00,1.1807710135233349e+00,8.2454092695935697e+02,8.2405134084320866e+02,8.1578585684208474e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1351555155005453e+00,-8.1534015379629979e-05,6.6374000779103409e-02,2.8898698429547737e-05,-1.1351779153637387e+00,-6.5869611455150742e-05,6.6392180837945250e-02,-1.1787344775581357e+00,-1.3994950645812115e-04,6.9241096923993439e-02,3.8428331350217060e-02,1,2.3916666507720947e+00,2.6083333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.3107317198091764e+01,1.3097957236159521e+01,1.3193550430808497e+01,1.1436775328383517e+00,1.1437034405647906e+00,1.1875370971058388e+00,8.1981256797643618e+02,8.1932404777360716e+02,8.1092722556311446e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1412276615064503e+00,-8.4915612127252365e-05,7.4701394778840538e-02,3.3262361588880319e-05,-1.1412520589309336e+00,-6.8078479662160259e-05,7.4725105107490836e-02,-1.1849944899323668e+00,-1.4298102254511763e-04,7.7559053356899693e-02,3.8373372688057517e-02,1,2.4000000953674316e+00,2.5999999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.3510508631800025e+01,1.3500887291785084e+01,1.3654262805975350e+01,1.1507238774205950e+00,1.1507611077425488e+00,1.1946401648744027e+00,8.1501957054155423e+02,8.1453161059627689e+02,8.0604944601745046e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1476405342384051e+00,-8.8096981245702156e-05,8.4039352396408418e-02,4.3337694619371159e-05,-1.1476756015811684e+00,-7.0154413253539563e-05,8.4069978231421441e-02,-1.1914722899683361e+00,-1.4544660790104117e-04,8.6810427212776764e-02,3.8192824350994026e-02,1,2.4083333015441895e+00,2.5916666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.3997059312062078e+01,1.3987329983184729e+01,1.4222117038017528e+01,1.1582218107729778e+00,1.1582672883656855e+00,1.2020433575145111e+00,8.1014485310049440e+02,8.0965689315521695e+02,8.0115933223001366e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1543463571274559e+00,-9.1036717426636179e-05,9.4511556976355049e-02,5.2422011790896818e-05,-1.1543887569906492e+00,-7.2126330151403714e-05,9.4550676955325874e-02,-1.1981037119159696e+00,-1.4699863387517557e-04,9.7098135088538429e-02,3.7874136128756571e-02,1,2.4166667461395264e+00,2.5833332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.4592154406523486e+01,1.4582478405155420e+01,1.4935525104931966e+01,1.1660890237475980e+00,1.1661397046209565e+00,1.2095957665045971e+00,8.0515243374776833e+02,8.0466407432076039e+02,7.9625628386919107e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1612206160619156e+00,-9.3690825326962066e-05,1.0627291450403495e-01,6.0122705916393324e-05,-1.1612670107424155e+00,-7.4061891112418537e-05,1.0632174872098803e-01,-1.2047024087222005e+00,-1.4711497797121408e-04,1.0854053685572199e-01,3.7370034373616495e-02,1,2.4249999523162842e+00,2.5750000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.5318957892745040e+01,1.5309613831658247e+01,1.5832889403070570e+01,1.1742678564323135e+00,1.1743330957418512e+00,1.2171819822733743e+00,7.9995892038020543e+02,7.9946880090898924e+02,7.9130016309917585e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1681526823531088e+00,-9.6015317747690675e-05,1.1950193068417525e-01,7.4295308004062162e-05,-1.1682120124348288e+00,-7.6028383031548222e-05,1.1956272866480389e-01,-1.2111089362977108e+00,-1.4488344652517090e-04,1.2127826518843912e-01,3.6645876433839861e-02,1,2.4333333969116211e+00,2.5666666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6195429266426004e+01,1.6186936035795895e+01,1.6948629320210795e+01,1.1826966100563199e+00,1.1827745052601686e+00,1.2246897525820180e+00,7.9441352402308803e+02,7.9392097705862147e+02,7.8618001303511755e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1750167901508677e+00,-9.7953304731204668e-05,1.3437085383881311e-01,8.7346719222981708e-05,-1.1750867901508677e+00,-7.8068580473712973e-05,1.3444402927201451e-01,-1.2171584184136939e+00,-1.3885388850044068e-04,1.3544587615133211e-01,3.5679381717352909e-02,1,2.4416666030883789e+00,2.5583333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.7219635456079867e+01,1.7212836347922742e+01,1.8287909382773766e+01,1.1913123000502908e+00,1.1913901466176593e+00,1.2320129279700407e+00,7.8821618339480892e+02,7.8772174237195077e+02,7.8058993808828404e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1816680149578305e+00,-9.9435589830218561e-05,1.5108483669335637e-01,9.2666296623747059e-05,-1.1817356150946370e+00,-8.0147722116570048e-05,1.5116972243536134e-01,-1.2226758616157600e+00,-1.2693329557205893e-04,1.5122337568419184e-01,3.4460803756733757e-02,1,2.4500000476837158e+00,2.5499999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.8332473364284681e+01,1.8328350625735943e+01,1.9753990720845771e+01,1.2000317993997762e+00,1.2001052625262594e+00,1.2390883658060785e+00,7.8084393507490211e+02,7.8034917506122144e+02,7.7387578445726479e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-1.1879214072992155e+00,-1.0036560007213192e-04,1.6986106421986219e-01,9.3975877991171757e-05,-1.1879823408709831e+00,-8.2074067226398060e-05,1.6995381092483475e-01,-1.2275085266676777e+00,-1.0669765953962650e-04,1.6883537733252091e-01,3.3038694978833744e-02,1,2.4583332538604736e+00,2.5416667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9367472359170335e+01,1.9366230747923076e+01,2.1035276578427737e+01,1.2088135825293920e+00,1.2088782005171348e+00,1.2459404397870317e+00,7.7154273475144157e+02,7.7105138771857150e+02,7.6499584484473075e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1936027771792155e+00,-1.0061086380274214e-04,1.9097438439106629e-01,9.0122432608928947e-05,-1.1936530447955922e+00,-8.3478850568958964e-05,1.9106923780727719e-01,-1.2315542783277651e+00,-7.6386497500660090e-05,1.8862337680114127e-01,3.1493615077319660e-02,1,2.4666666984558105e+00,2.5333333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0030668174471629e+01,2.0030504520233322e+01,2.1576318662448084e+01,1.2175832069037051e+00,1.2176303344791990e+00,1.2526423009575565e+00,7.5966436060354113e+02,7.5918072249978650e+02,7.5310519089756258e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1984806571102242e+00,-1.0000252458656140e-04,2.1466416041033787e-01,8.0540354849148368e-05,-1.1985122523696108e+00,-8.3914713198143578e-05,2.1475511965374433e-01,-1.2347222864859959e+00,-3.5725276295057221e-05,2.1096943370918189e-01,2.9952585831008675e-02,1,2.4749999046325684e+00,2.5250000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0043521817033458e+01,2.0041097714322667e+01,2.0966628166673011e+01,1.2261892046153280e+00,1.2262237929241833e+00,1.2592365215870114e+00,7.4528994738714766e+02,7.4481806123238891e+02,7.3843719595170990e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-1.2022382180037321e+00,-9.8396608276564315e-05,2.4103425588660632e-01,6.9621210450413609e-05,-1.2022571565686357e+00,-8.3096204840126867e-05,2.4111584832168129e-01,-1.2368618432947784e+00,1.3250423293823113e-05,2.3619312507506240e-01,2.8537295100632000e-02,1,2.4833333492279053e+00,2.5166666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9414729226926134e+01,1.9407921576275015e+01,1.9522276256991479e+01,1.2343978047426039e+00,1.2344215135804255e+00,1.2656321832125401e+00,7.2948591347541333e+02,7.2902309725552857e+02,7.2292565186293200e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.2044806359730358e+00,-9.5782032210554711e-05,2.7003146276546858e-01,5.9669131068178704e-05,-1.2044889063333961e+00,-8.1273471061694798e-05,2.7010297311214804e-01,-1.2376751535007107e+00,6.9106403129297006e-05,2.6445730530954725e-01,2.7286593779111440e-02,1,2.4916665554046631e+00,2.5083334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.8466692851856383e+01,1.8458536877849632e+01,1.8123779121477483e+01,1.2417787559273361e+00,1.2417842940458022e+00,1.2713989882200676e+00,7.1378873979591151e+02,7.1334169974118890e+02,7.0767853712818328e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.2047007570203054e+00,-9.2351544033753062e-05,3.0115689830471992e-01,5.2407324153350593e-05,-1.2046907570203056e+00,-7.8665025728113657e-05,3.0121969837312318e-01,-1.2366303804142302e+00,9.3852863689228679e-05,2.9526903591172632e-01,2.6160650347630911e-02,1,2.5000000000000000e+00,2.5000000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.7552629297384794e+01,1.7545005525846729e+01,1.7025004247195490e+01,1.2476654002370022e+00,1.2476695124928501e+00,1.2757733443035200e+00,6.9942637845176682e+02,6.9899691463060958e+02,6.9420449206098010e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.2022938128277936e+00,-8.8432758246026239e-05,3.3334155864060033e-01,4.5302590983051654e-05,-1.2022831426042400e+00,-7.5533498932629867e-05,3.3339543654751014e-01,-1.2330633937127535e+00,7.3058770893723183e-05,3.2727496705940329e-01,2.5150494158021189e-02,1,2.5083334445953369e+00,2.4916665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6830970361860942e+01,1.6823427904457098e+01,1.6134231437444122e+01,1.2518594605306805e+00,1.2518610487546511e+00,1.2785621450128661e+00,6.8642648890670944e+02,6.8600672119129706e+02,6.8245025116282159e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1973169271720330e+00,-8.4335836657339734e-05,3.6542718225882775e-01,3.9505574195549054e-05,-1.1973045273088396e+00,-7.2267809832460251e-05,3.6547327305845972e-01,-1.2269906544671654e+00,1.2047462736018709e-05,3.5939687361273531e-01,2.4200569192926100e-02,1,2.5166666507720947e+00,2.4833333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6317150775074435e+01,1.6309938706017334e+01,1.5540451581294736e+01,1.2542133697052740e+00,1.2542155863020783e+00,1.2796571017244029e+00,6.7469155594058179e+02,6.7428327450471716e+02,6.7143299526231522e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1899571575180246e+00,-8.0270285348853774e-05,3.9626143113307893e-01,3.2808133547801956e-05,-1.1899467552161211e+00,-6.9531400353751191e-05,3.9629971256894364e-01,-1.2185825787626516e+00,-4.2755502903519060e-05,3.9057313281451111e-01,2.3280261216436893e-02,1,2.5250000953674316e+00,2.4749999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.5986847851019821e+01,1.5979829204715417e+01,1.5192964835305631e+01,1.2547969987276981e+00,1.2547987121468873e+00,1.2790438717171624e+00,6.6422332871436618e+02,6.6382294249519305e+02,6.6171733791778638e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1806316874549259e+00,-7.6359194405580953e-05,4.2497100421417788e-01,2.7754308572455713e-05,-1.1806219550713024e+00,-6.7239204516864813e-05,4.2500312368539389e-01,-1.2081648081433709e+00,-8.9427233734337707e-05,4.1983967265579908e-01,2.2329062546604522e-02,1,2.5333333015441895e+00,2.4666666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.5798460881117002e+01,1.5791588885221200e+01,1.5023106378618102e+01,1.2538346613350906e+00,1.2538418176387727e+00,1.2769553594004208e+00,6.5483608773744345e+02,6.5444136783946215e+02,6.5269870961258721e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1699463752446331e+00,-7.2684555591941483e-05,4.5086164946778406e-01,2.2038375802704617e-05,-1.1699439753814396e+00,-6.5250447391252789e-05,4.5088779606643836e-01,-1.1963626371269831e+00,-1.2471411479073925e-04,4.4640420763815292e-01,2.1374172281759578e-02,1,2.5416667461395264e+00,2.4583332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.5711268512298487e+01,1.5704356568229620e+01,1.4965356714499849e+01,1.2516104062790132e+00,1.2516186783362642e+00,1.2736574763385116e+00,6.4665020555212914e+02,6.4626148300182433e+02,6.4475311616992383e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1585364069452762e+00,-6.9277178618843804e-05,4.7355441229099071e-01,1.8093700434847097e-05,-1.1585364069452762e+00,-6.3465262171710207e-05,4.7357629433670678e-01,-1.1838161866020782e+00,-1.4984969322068555e-04,4.6979625376166745e-01,2.0427288314466066e-02,1,2.5499999523162842e+00,2.4500000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.5691067775327735e+01,1.5684073127655266e+01,1.4974440942650398e+01,1.2484504884296359e+00,1.2484575305422536e+00,1.2694483737382605e+00,6.3947716914031764e+02,6.3909354171547034e+02,6.3765510588391339e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1469289080557126e+00,-6.6144125944907670e-05,4.9305555497613962e-01,1.4713306295087444e-05,-1.1469289080557126e+00,-6.1824737935792695e-05,4.9307340891875362e-01,-1.1710484262155296e+00,-1.6662734952415352e-04,4.8995798489414311e-01,1.9485555913116813e-02,1,2.5583333969116211e+00,2.4416666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.5710624292527221e+01,1.5703576295263353e+01,1.5017364754567222e+01,1.2446323269939308e+00,1.2446380986264649e+00,1.2645815956526432e+00,6.3329176746374708e+02,6.3291294150212570e+02,6.3145351286687867e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.1355305176050114e+00,-6.3279729906712926e-05,5.0950547487574982e-01,1.1594822601138444e-05,-1.1355305176050114e+00,-6.0282765048929484e-05,5.0951959434696581e-01,-1.1584653985351652e+00,-1.7700646122279380e-04,5.0698376097806586e-01,1.8545393222422796e-02,1,2.5666666030883789e+00,2.4333333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.5752044153134284e+01,1.5744936104043479e+01,1.5075022844440875e+01,1.2403781478939442e+00,1.2403827444021909e+00,1.2592679489708734e+00,6.2793859063831258e+02,6.2756343224784314e+02,6.2600658789055194e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1246096137361379e+00,-6.0680665920718370e-05,5.2316839486010214e-01,8.9265264884914675e-06,-1.1246096137361379e+00,-5.8817961019095231e-05,5.2317931326425204e-01,-1.1463438174527587e+00,-1.8242957027719662e-04,5.2111177346304760e-01,1.7607764810372052e-02,1,2.5750000476837158e+00,2.4249999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.5803486443057009e+01,1.5796319777406620e+01,1.5138023772677069e+01,1.2358342926663746e+00,1.2358419307694746e+00,1.2536471717679978e+00,6.2330577148011014e+02,6.2293381150434448e+02,6.2119172345760728e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-1.1143135231922168e+00,-5.8338979912263437e-05,5.3432789574732342e-01,8.8390488383990820e-06,-1.1143177898940622e+00,-5.7418106152790590e-05,5.3433670906345820e-01,-1.1348408668446694e+00,-1.8434874108280466e-04,5.3261027128073424e-01,1.6675405591023783e-02,1,2.5833332538604736e+00,2.4166667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.5858438722198152e+01,1.5851312047402450e+01,1.5204064627611587e+01,1.2310972146942041e+00,1.2311073323942394e+00,1.2478176376475634e+00,6.1925735819881982e+02,6.1888810474394768e+02,6.1698090572923911e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.1046982752145618e+00,-5.6239243552210512e-05,5.4328488028371968e-01,9.2445434618208200e-06,-1.1047058753513683e+00,-5.6081225297887965e-05,5.4329238701799609e-01,-1.1240255654230262e+00,-1.8444026512352013e-04,5.4177809892423823e-01,1.5754026491474185e-02,1,2.5916666984558105e+00,2.4083333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.5913293327864682e+01,1.5906273352251787e+01,1.5270696199000760e+01,1.2262282264591411e+00,1.2262400498169987e+00,1.2418500187746058e+00,6.1568383607742123e+02,6.1531727686375689e+02,6.1325896209193763e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0957788195545237e+00,-5.4364752774846333e-05,5.5029395536211445e-01,9.7165520360801102e-06,-1.0957888195545236e+00,-5.4810684687941298e-05,5.5030039510456286e-01,-1.1139281455743475e+00,-1.8311094692828879e-04,5.4887738486169679e-01,1.4852957382259684e-02,1,2.5999999046325684e+00,2.4000000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.5966242592435123e+01,1.5959415823873178e+01,1.5335615852192095e+01,1.2212643571651658e+00,1.2212760983473836e+00,1.2357969301749496e+00,6.1249561904213374e+02,6.1213013906949504e+02,6.0991299128022229e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0875437813159268e+00,-5.2698018087285917e-05,5.5556925102629640e-01,9.6883479448231131e-06,-1.0875537813159268e+00,-5.3607084511068001e-05,5.5557549101261583e-01,-1.1045541892917548e+00,-1.8075306021739663e-04,5.5413732910102675e-01,1.3984527346531286e-02,1,2.6083333492279053e+00,2.3916666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6016720597972565e+01,1.6010037894368963e+01,1.5399201753334797e+01,1.2162087681895295e+00,1.2162266542997719e+00,1.2296601102999918e+00,6.0960780920169418e+02,6.0924302222038079e+02,6.0686667992410833e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0799347156977177e+00,-5.1214276045232457e-05,5.5931214829086917e-01,1.5008508319521862e-05,-1.0799516456109706e+00,-5.2465361801159439e-05,5.5931838827718861e-01,-1.0958412145694780e+00,-1.7769691884437879e-04,5.5777557994384552e-01,1.3145881619797085e-02,1,2.6166665554046631e+00,2.3833334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6064676826087428e+01,1.6058176826087429e+01,1.5462476928692361e+01,1.2110683999413088e+00,1.2110876889262705e+00,1.2234676740567783e+00,6.0695786550994069e+02,6.0659490556466335e+02,6.0405894869753388e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0729096135214218e+00,-4.9892561070769092e-05,5.6167646412348537e-01,1.6126968058944117e-05,-1.0729272136582282e+00,-5.1382194987877817e-05,5.6168446412348527e-01,-1.0877636087331914e+00,-1.7419451823968095e-04,5.5996863939109931e-01,1.2351478157103343e-02,1,2.6250000000000000e+00,2.3750000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6109864815535779e+01,1.6103351411064708e+01,1.5525853555403945e+01,1.2057938778990733e+00,1.2058153413929804e+00,1.2171743994123740e+00,6.0449095923149991e+02,6.0412930629489722e+02,6.0143443318356663e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-1.0663859036906314e+00,-4.8711949515769547e-05,5.6276057440551364e-01,1.7955496772487885e-05,-1.0664052334670777e+00,-5.0351424640266709e-05,5.6276994843654371e-01,-1.0802374485957138e+00,-1.7044843464377539e-04,5.6083308062846293e-01,1.1604780530997316e-02,1,2.6333334445953369e+00,2.3666665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6154013939783010e+01,1.6147260402659121e+01,1.5590713454988451e+01,1.2004249015336823e+00,1.2004469524926447e+00,1.2108209966291099e+00,6.0216699228634320e+02,6.0180564615651429e+02,5.9895680642100967e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0603329957516734e+00,-4.7649296170328839e-05,5.6272582866098975e-01,1.8556418084433247e-05,-1.0603519343165770e+00,-4.9366837828811498e-05,5.6273720249011883e-01,-1.0732252238911391e+00,-1.6660196542718026e-04,5.6054983080492682e-01,1.0899526242851391e-02,1,2.6416666507720947e+00,2.3583333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6198317045653603e+01,1.6191117167589105e+01,1.5657951195723639e+01,1.1949623375254410e+00,1.1949861927644818e+00,1.2044184168891852e+00,5.9995383465178770e+02,5.9959431444895858e+02,5.9659562892936310e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0547062223585166e+00,-4.6685543838296605e-05,5.6167599654038225e-01,2.0108974832873923e-05,-1.0547262223585168e+00,-4.8421844334972994e-05,5.6168919629651126e-01,-1.0666872117094464e+00,-1.6276415014942583e-04,5.5923822027585723e-01,1.0240782429136912e-02,1,2.6500000953674316e+00,2.3499999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6244382843969859e+01,1.6236674797931791e+01,1.5728506048110898e+01,1.1894008923796902e+00,1.1894252507374090e+00,1.1979675869918294e+00,5.9782528269559134e+02,5.9746682948459022e+02,5.9432655484950487e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0494633096644812e+00,-4.5802981990344562e-05,5.5968912933694381e-01,2.0707631475512804e-05,-1.0494833096644811e+00,-4.7508790009448775e-05,5.5970339608490083e-01,-1.0605835077180998e+00,-1.5900208912946200e-04,5.5698750663110785e-01,9.6307643100078180e-03,1,2.6583333015441895e+00,2.3416666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6293683632280135e+01,1.6285326293200928e+01,1.5803199826623542e+01,1.1837533527535613e+00,1.1837780576341286e+00,1.1914887797452081e+00,5.9576411442599340e+02,5.9540672781053149e+02,5.9213232912192075e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0445783085422473e+00,-4.4986734992452187e-05,5.5684715034354859e-01,2.1165882642251457e-05,-1.0445983085422472e+00,-4.6622654897677600e-05,5.5686215034354858e-01,-1.0548929616337959e+00,-1.5538399009801704e-04,5.5388855868171505e-01,9.0731585366371527e-03,1,2.6666667461395264e+00,2.3333332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6347065327119992e+01,1.6337937692644676e+01,1.5882153079386699e+01,1.1779966453633488e+00,1.1780191060312595e+00,1.1849507860544843e+00,5.9374647722028953e+02,5.9339039672938145e+02,5.8999237674716028e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0399785639105410e+00,-4.4217459689195557e-05,5.5323770060403366e-01,1.9691474184950042e-05,-1.0399961640473474e+00,-4.5755427902376982e-05,5.5325246061771427e-01,-1.0495293204059915e+00,-1.5197503368850283e-04,5.5003970731096541e-01,8.5572152315522964e-03,1,2.6749999523162842e+00,2.3250000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6405633633420962e+01,1.6395829732337432e+01,1.5965829837657374e+01,1.1721170125422091e+00,1.1721391430101686e+00,1.1783397364773616e+00,5.9175666043020897e+02,5.9140164696165630e+02,5.8789058596636119e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0356129917071453e+00,-4.3480590515007834e-05,5.4892312170233704e-01,1.9398446033915145e-05,-1.0356305918439519e+00,-4.4900848139995539e-05,5.4893718869416497e-01,-1.0444401577581461e+00,-1.4880956765716475e-04,5.4550707079885319e-01,8.0811569200172021e-03,1,2.6833333969116211e+00,2.3166666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6470387611823895e+01,1.6459996865234960e+01,1.6054719066999542e+01,1.1661227167177439e+00,1.1661437055924371e+00,1.1716766220768406e+00,5.8978609751473573e+02,5.8943268453392511e+02,5.8581855178067644e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0314517930514746e+00,-4.2764992283904254e-05,5.4397036999148141e-01,1.8277221096321435e-05,-1.0314693931882810e+00,-4.4055372641486378e-05,5.4398200949005870e-01,-1.0396091541140224e+00,-1.4591615327660842e-04,5.4036068249075331e-01,7.6542981357514790e-03,1,2.6916666030883789e+00,2.3083333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6542171837404336e+01,1.6531307631464657e+01,1.6149198236514529e+01,1.1600184238307125e+00,1.1600380892382887e+00,1.1649507819715108e+00,5.8782663072208811e+02,5.8747475126771883e+02,5.8376835056339291e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-1.0274647149065994e+00,-4.2060968788752373e-05,5.3843812981394934e-01,1.7088986399944635e-05,-1.0274823150434058e+00,-4.3215542680082863e-05,5.3844692877741074e-01,-1.0349892078804603e+00,-1.4330939384625476e-04,5.3465969605370089e-01,7.2620889525649062e-03,1,2.7000000476837158e+00,2.2999999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6621597690236293e+01,1.6610397693285123e+01,1.6249464030052586e+01,1.1538125104658368e+00,1.1538307782738002e+00,1.1581762389727375e+00,5.8587324046451681e+02,5.8552309380488600e+02,5.8173535016477126e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-1.0236241736984548e+00,-4.1361367244604558e-05,5.3238721663785615e-01,1.6128224441091091e-05,-1.0236417738352614e+00,-4.2379361749421321e-05,5.3239297668202512e-01,-1.0305593726196349e+00,-1.4099638542965898e-04,5.2846555887768798e-01,6.9077346563755325e-03,1,2.7083332538604736e+00,2.2916667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6709263590664367e+01,1.6697890265460067e+01,1.6355996729012286e+01,1.1475056122977307e+00,1.1475243403210851e+00,1.1513470594326871e+00,5.8391973052346873e+02,5.8357098380287312e+02,5.7971245792942977e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0199017502856969e+00,-4.0659523366776178e-05,5.2586306486110512e-01,1.7605739401823824e-05,-1.0199217502856968e+00,-4.1543590744920814e-05,5.2586513185293315e-01,-1.0262853850402456e+00,-1.3897020620031616e-04,5.2182182782593445e-01,6.5858349377232095e-03,1,2.7166666984558105e+00,2.2833333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6805453598695141e+01,1.6794133623082246e+01,1.6469053149574954e+01,1.1411050912982932e+00,1.1411222692922380e+00,1.1444702794251069e+00,5.8196316970468922e+02,5.8161548997592149e+02,5.7769499829154063e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0162745740925880e+00,-3.9951256552013084e-05,5.1891504451080805e-01,1.7614413492688949e-05,-1.0162945740925882e+00,-4.0706509083830260e-05,5.1891364377919502e-01,-1.0221460527696924e+00,-1.3721978613281507e-04,5.1477486727154864e-01,6.2969883285009113e-03,1,2.7249999046325684e+00,2.2750000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.6910392396730931e+01,1.6899265628168983e+01,1.6588605507474590e+01,1.1346344341549612e+00,1.1346424794186392e+00,1.1375589187814699e+00,5.8000349914038839e+02,5.7965688532493994e+02,5.7568328579784134e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0127349737843443e+00,-3.9234674994012728e-05,5.1159865121578885e-01,1.0918996971002806e-05,-1.0127463122124416e+00,-3.9867816874395427e-05,5.1159405274421821e-01,-1.0181227963452011e+00,-1.3572964244818107e-04,5.0737955070780183e-01,6.0316767650935551e-03,1,2.7333333492279053e+00,2.2666666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.7024495972684541e+01,1.7013606566845404e+01,1.6715207748193318e+01,1.1280815429888058e+00,1.1280874230296960e+00,1.1306096970225576e+00,5.7803471697811915e+02,5.7769010296076999e+02,5.7367124004755817e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0092486177616993e+00,-3.8506726955394814e-05,5.0394418951209230e-01,1.0770168166073442e-05,-1.0092586177616993e+00,-3.9025023791749434e-05,5.0393732355680310e-01,-1.0141936902238733e+00,-1.3447351004673263e-04,4.9966181839140567e-01,5.7989141665729391e-03,1,2.7416665554046631e+00,2.2583334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.7147647005416189e+01,1.7137047005416189e+01,1.6848894831671835e+01,1.1214595425875187e+00,1.1214713393731668e+00,1.1236291207378863e+00,5.7605745534745495e+02,5.7571397537481630e+02,5.7165801748163756e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-1.0058017872657736e+00,-3.7766949757067409e-05,4.9599785684313247e-01,1.7761134618168136e-05,-1.0058193874025803e+00,-3.8177783921347450e-05,4.9598885684313254e-01,-1.0103393805622516e+00,-1.3342213589692426e-04,4.9166498179553053e-01,5.5943147272287108e-03,1,2.7500000000000000e+00,2.2500000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.7280240648485211e+01,1.7269954052956283e+01,1.6989826816813952e+01,1.1147569384601761e+00,1.1147657607334691e+00,1.1165931744845596e+00,5.7406611631475539e+02,5.7372377038682748e+02,5.6963781797446961e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-1.0023559342555111e+00,-3.7011782475813563e-05,4.8779015088408439e-01,1.6986333681680136e-05,-1.0023711645611486e+00,-3.7324228628734553e-05,4.8777901683937375e-01,-1.0065076998964448e+00,-1.3256178945129243e-04,4.8341948624221398e-01,5.4079175824903319e-03,1,2.7583334445953369e+00,2.2416665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.7421990083712647e+01,1.7411916852274594e+01,1.7138251115808551e+01,1.1080117899763982e+00,1.1080211060012459e+00,1.1095450494555916e+00,5.7206621789776341e+02,5.7172511175425370e+02,5.6761573233507738e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.9893115524088616e-01,-3.6245315247258117e-05,4.7936859262784287e-01,1.8339073916972679e-05,-9.9894735517248290e-01,-3.6466473626000797e-05,4.7935635264152354e-01,-1.0027264972526668e+00,-1.3183128118992495e-04,4.7496908906010132e-01,5.2444338918943541e-03,1,2.7666666507720947e+00,2.2333333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.7572919860274499e+01,1.7562943858906433e+01,1.7294154799018056e+01,1.1012437095409113e+00,1.1012508201044560e+00,1.1024994458586603e+00,5.7005937197075764e+02,5.6971913198443826e+02,5.6559161644788571e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.9552617082527228e-01,-3.5468836671416732e-05,4.7077283973448592e-01,1.7840621903955036e-05,-9.9554037319557920e-01,-3.5605765783795461e-05,4.7075944022222788e-01,-9.9899079722832962e-01,-1.3119096709968630e-04,4.6635012371317641e-01,5.1022778321308873e-03,1,2.7750000953674316e+00,2.2249999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.7733117436428998e+01,1.7723317436428996e+01,1.7457924121632626e+01,1.0944590132916101e+00,1.0944664523080792e+00,1.0954584002241130e+00,5.6804306789653469e+02,5.6770409465817249e+02,5.6356413589657416e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.9213927571283356e-01,-3.4682556472795026e-05,4.6201632483500199e-01,1.8135288978866859e-05,-9.9215376897855723e-01,-3.4741783793215103e-05,4.6200281810072563e-01,-9.9529587364709049e-01,-1.3059585449325508e-04,4.5757240593482051e-01,4.9811974049614408e-03,1,2.7833333015441895e+00,2.2166666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.7902497055755159e+01,1.7892697055755157e+01,1.7629579553328888e+01,1.0876820439436727e+00,1.0876885001211143e+00,1.0884481689933574e+00,5.6602125564273911e+02,5.6568325564273914e+02,5.6153551086791197e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.8877592514210721e-01,-3.3889207744326997e-05,4.5313907393866226e-01,1.7903854441002368e-05,-9.8878944516946854e-01,-3.3877092052689311e-05,4.5312507393866230e-01,-9.9164946257511266e-01,-1.3000188038892417e-04,4.4867574311787961e-01,4.8815393281050447e-03,1,2.7916667461395264e+00,2.2083332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.8080781864362464e+01,1.8070965914821336e+01,1.7809037370080034e+01,1.0809035427340417e+00,1.0809101714568348e+00,1.0814543115863784e+00,5.6399156447239216e+02,5.6365412344953415e+02,5.5950296638768441e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.8540778240008953e-01,-3.3089072944361923e-05,4.4416951924609199e-01,1.8435279440272627e-05,-9.8542154241377011e-01,-3.3012572146730508e-05,4.4415511976436128e-01,-9.8801789807653995e-01,-1.2936925777868859e-04,4.3968777309685569e-01,4.7997409675138583e-03,1,2.7999999523162842e+00,2.2000000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.8268131444399991e+01,1.8258254096176660e+01,1.7996676612038648e+01,1.0741248739169735e+00,1.0741313769944174e+00,1.0744767859907971e+00,5.6195141242858995e+02,5.6161541242858993e+02,5.5746422732469273e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.8202786772101547e-01,-3.2282797008003811e-05,4.3512107633038233e-01,1.8953935275188283e-05,-9.8204162773469605e-01,-3.2148892898451545e-05,4.3510607633038234e-01,-9.8439315021433893e-01,-1.2865008457231764e-04,4.3062065541571504e-01,4.7352352671024382e-03,1,2.8083333969116211e+00,2.1916666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.8464362119910007e+01,1.8454479419359139e+01,1.8192397790266590e+01,1.0673594746116521e+00,1.0673663723789382e+00,1.0675281264923708e+00,5.5990332682524240e+02,5.5956786032115645e+02,5.5542088966129586e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.7863578355092573e-01,-3.1473056057244453e-05,4.2602304763236432e-01,1.9266430848251358e-05,-9.7864983707420106e-01,-3.1288701185796033e-05,4.2600804763236433e-01,-9.8077390383143359e-01,-1.2779814338408782e-04,4.2150347265122895e-01,4.6866470512443911e-03,1,2.8166666030883789e+00,2.1833333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.8669593201521572e+01,1.8659557148326570e+01,1.8396380347186721e+01,1.0606155469481418e+00,1.0606223062303615e+00,1.0606146642681273e+00,5.5784707074647281e+02,5.5751303179669219e+02,5.5337271672583574e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.7522990155116207e-01,-3.0661509604914159e-05,4.1689593025070926e-01,1.9566360454303994e-05,-9.7524382106025409e-01,-3.0433881673500787e-05,4.1688056971875920e-01,-9.7715683553145150e-01,-1.2676510376973910e-04,4.1235575950864611e-01,4.6530443483292208e-03,1,2.8250000476837158e+00,2.1749999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.8883561467124867e+01,1.8873418800106410e+01,1.8608605306201238e+01,1.0539060123796316e+00,1.0539125436745154e+00,1.0537485807692728e+00,5.5578477843972792e+02,5.5545220510991248e+02,5.5132143346711757e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-9.7181159477160772e-01,-2.9850808425067988e-05,4.0776645747728124e-01,1.9407744266933476e-05,-9.7182511479896894e-01,-2.9587054487423877e-05,4.0775112413378511e-01,-9.7354244344296303e-01,-1.2550416456447912e-04,4.0320429921237932e-01,4.6329936931815913e-03,1,2.8333332538604736e+00,2.1666667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9106627666025929e+01,1.9096378339453565e+01,1.8829434333682791e+01,1.0472292296151253e+00,1.0472356971191825e+00,1.0469270999461815e+00,5.5371479658327223e+02,5.5338328984899590e+02,5.4926489065199735e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.6837581007106688e-01,-2.9041680953704145e-05,3.9864042573942660e-01,1.9301311898635815e-05,-9.6838907681902398e-01,-2.8748924754439077e-05,3.9862518575310729e-01,-9.6992415054997727e-01,-1.2396547530905638e-04,3.9405529573801418e-01,4.6246731653580841e-03,1,2.8416666984558105e+00,2.1583333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9338805174642854e+01,1.9328505174642856e+01,1.9059032415608087e+01,1.0405930914225705e+00,1.0405992195733549e+00,1.0401566333133603e+00,5.5163715461155311e+02,5.5130727512665658e+02,5.4720287976319082e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.6492335536726426e-01,-2.8235895380147941e-05,3.8953500838352556e-01,1.9112288465371310e-05,-9.6493611538094481e-01,-2.7921134629542173e-05,3.8951976839720626e-01,-9.6630135094820047e-01,-1.2210088553848890e-04,3.8492528317837399e-01,4.6272802274602582e-03,1,2.8499999046325684e+00,2.1500000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9580003422121329e+01,1.9569530190683274e+01,1.9297191395261329e+01,1.0340129017676103e+00,1.0340191595828518e+00,1.0334517948488651e+00,5.4955615041022463e+02,5.4922691042390534e+02,5.4513877064903181e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.6145949698093380e-01,-2.7436125583318741e-05,3.8047727154992722e-01,1.9234124409338516e-05,-9.6147225699461436e-01,-2.7106348918791244e-05,3.8046203156360786e-01,-9.6267867172437116e-01,-1.1986497886384697e-04,3.7584098011992634e-01,4.6400993934952710e-03,1,2.8583333492279053e+00,2.1416666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.9830675611480526e+01,1.9820151612848587e+01,1.9544465913377511e+01,1.0274816666460769e+00,1.0274880545901899e+00,1.0268057841935612e+00,5.4746633490098941e+02,5.4713872088364008e+02,5.4306837019499460e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.5797800902287644e-01,-2.6642363526040077e-05,3.7146424067931560e-01,1.9356491322769740e-05,-9.5799076903655722e-01,-2.6304273191437951e-05,3.7144900069299625e-01,-9.5904979781114430e-01,-1.1720598420190257e-04,3.6679978514846046e-01,4.6620355832544466e-03,1,2.8666665554046631e+00,2.1333334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0090927593684469e+01,2.0080203595052538e+01,1.9800955426780448e+01,1.0210106129940688e+00,1.0210169907375721e+00,1.0202268185443217e+00,5.4537042897338995e+02,5.4504394900075135e+02,5.4099339062874947e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.5448409835271375e-01,-2.5856471046009565e-05,3.6251392840216679e-01,1.9151791640062727e-05,-9.5449661838007516e-01,-2.5516387067898621e-05,3.6249892840216680e-01,-9.5541657216905651e-01,-1.1407749057514837e-04,3.5781992908619970e-01,4.6913717172688395e-03,1,2.8750000000000000e+00,2.1250000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0361267344081348e+01,2.0350429940978344e+01,2.0067234985153487e+01,1.0145894531841269e+00,1.0145960386526374e+00,1.0137059846375607e+00,5.4326580871314366e+02,5.4294063574917971e+02,5.3891185887767051e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.5095363260727039e-01,-2.5079793848390312e-05,3.5364747232013533e-01,1.9563791879545696e-05,-9.5096632559859562e-01,-2.4744151166804201e-05,3.5363223233381591e-01,-9.5175617081804820e-01,-1.1039052430893098e-04,3.4892278435819435e-01,4.7271798325314879e-03,1,2.8833334445953369e+00,2.1166665554046631e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0641404069612442e+01,2.0630366686699535e+01,2.0342896232623985e+01,1.0082420517255137e+00,1.0082487303739369e+00,1.0072660355844456e+00,5.4115667231428051e+02,5.4083256617077097e+02,5.3682604612867044e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.4741664959093885e-01,-2.4313888836017756e-05,3.4487105169540644e-01,1.9664530404674215e-05,-9.4742930346110987e-01,-2.3987935160537518e-05,3.4485581170908713e-01,-9.4809773314939849e-01,-1.0613522692515929e-04,3.4011365223381518e-01,4.7699029629014985e-03,1,2.8916666507720947e+00,2.1083333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.0931343374755286e+01,2.0920007446548524e+01,2.0627908459801795e+01,1.0019766403484107e+00,1.0019831026911341e+00,1.0009133318277827e+00,5.3904500219299746e+02,5.3872196196280709e+02,5.3473979718175588e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-9.4387778235249786e-01,-2.3560383562147696e-05,3.3619892763625586e-01,2.0313355059534281e-05,-9.4389034261004956e-01,-2.3248610940850717e-05,3.3618292763625590e-01,-9.4444332269843856e-01,-1.0127141690632728e-04,3.3140829457647014e-01,4.8172203783356134e-03,1,2.9000000953674316e+00,2.0999999046325684e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.1231678975203742e+01,2.1220125625612340e+01,2.0922982408767727e+01,9.9579192352210799e-01,9.9579901212792543e-01,9.9464791727320301e-01,5.3692623121741815e+02,5.3660425797905577e+02,5.3264774140753480e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.4034068609415289e-01,-2.2819072239157984e-05,3.2762258480680334e-01,1.9763854169182512e-05,-9.4035341934619598e-01,-2.2525300189516635e-05,3.2760758480680335e-01,-9.4079828570068291e-01,-9.5752389077190294e-05,3.2279715556779442e-01,4.8701760586632014e-03,1,2.9083333015441895e+00,2.0916666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.1542179899862468e+01,2.1530389232531313e+01,2.1227838362882800e+01,9.8970346951260213e-01,9.8970965811653333e-01,9.8848305260089697e-01,5.3480621230918518e+02,5.3448563900985801e+02,5.3055553404741033e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.3681650695411756e-01,-2.2091942441158736e-05,3.1916177917550248e-01,1.9536417623802653e-05,-9.3682826696779808e-01,-2.1819171740993906e-05,3.1914644583200635e-01,-9.3717111357923844e-01,-8.9548040417904392e-05,3.1430061893276867e-01,4.9275094908362554e-03,1,2.9166667461395264e+00,2.0833332538604736e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.1862972681194051e+01,2.1850952836674860e+01,2.1542583592600248e+01,9.8370331932256461e-01,9.8370942081927271e-01,9.8241106770964315e-01,5.3268150227845581e+02,5.3236250227845585e+02,5.2846032970797148e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.3329384826330930e-01,-2.1379413131445242e-05,3.1082534657599697e-01,2.0190594033833538e-05,-9.3330560827698994e-01,-2.1130081093117575e-05,3.1080934657599701e-01,-9.3355092766159020e-01,-8.2611595739468484e-05,3.0592676530209728e-01,4.9893658202852728e-03,1,2.9249999523162842e+00,2.0750000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.2194806801406884e+01,2.2182420199772487e+01,2.1867911680650145e+01,9.7778639295787562e-01,9.7779255086365380e-01,9.7642724423935334e-01,5.3055118386647155e+02,5.3023287688832420e+02,5.2636047386671180e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.2977076737049602e-01,-2.0681225001367365e-05,3.0260791457631653e-01,2.0516750294380138e-05,-9.2978252738417666e-01,-2.0457152801192906e-05,3.0259167458999714e-01,-9.2993568190860820e-01,-7.4895741466509224e-05,2.9767141393881530e-01,5.0542710827976844e-03,1,2.9333333969116211e+00,2.0666666030883789e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.2537452406983959e+01,2.2524745707801159e+01,2.2203805886751290e+01,9.7196012702011914e-01,9.7196669417650261e-01,9.7053824545880529e-01,5.2841578965943199e+02,5.2809932315534604e+02,5.2425780937347065e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.2625262611970127e-01,-1.9998567087548002e-05,2.9452206056693464e-01,2.0825946697099658e-05,-9.2626467964297654e-01,-1.9800966815679334e-05,2.9450582058061536e-01,-9.2633020789774256e-01,-6.6369677528691206e-05,2.8954626769484115e-01,5.1227570318158290e-03,1,2.9416666030883789e+00,2.0583333969116211e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.2891085238067163e+01,2.2878165134413294e+01,2.2550621718829081e+01,9.6622715026521466e-01,9.6623384015436087e-01,9.6474650896234737e-01,5.2627603847992134e+02,5.2596063899819069e+02,5.2215305688247281e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-9.2274235016649575e-01,-1.9331880866971705e-05,2.8657296600716098e-01,2.1318096175424654e-05,-9.2275450966190697e-01,-1.9161497746296255e-05,2.8655636548889163e-01,-9.2273694529208039e-01,-5.6997345439880588e-05,2.8155734624452194e-01,5.1937138907383034e-03,1,2.9500000476837158e+00,2.0499999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.3255574594483654e+01,2.3242465261814807e+01,2.2908634498132709e+01,9.6059397399065050e-01,9.6060022581525772e-01,9.5905833959366360e-01,5.2413333533170851e+02,5.2381942865839710e+02,5.2004844290833466e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-9.1924549836070302e-01,-1.8682188002554434e-05,2.7877090390987014e-01,2.1734425465832886e-05,-9.1925725837438366e-01,-1.8539279390442842e-05,2.7875366392355083e-01,-9.1916120033138604e-01,-4.6749620453573700e-05,2.7371506418309222e-01,5.2667226368427978e-03,1,2.9583332538604736e+00,2.0416667461395264e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.3631517205359810e+01,2.3618267878787442e+01,2.3279152103445099e+01,9.5505407273774212e-01,9.5506008594583625e-01,9.5346820012173827e-01,5.2198551858036433e+02,5.2167251858036434e+02,5.1794007689885211e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.1575920998152815e-01,-1.8049089719296031e-05,2.7110954409949495e-01,2.2160611501760454e-05,-9.1577073000888953e-01,-1.7933571282486973e-05,2.7109181084745193e-01,-9.1560117002491470e-01,-3.5569288072768193e-05,2.6601282710565011e-01,5.3418210670861587e-03,1,2.9666666984558105e+00,2.0333333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.4018984409362638e+01,2.4005788432381674e+01,2.3663367571694302e+01,9.4960941293296797e-01,9.4961571432421743e-01,9.4797807353383601e-01,5.1983214521365494e+02,5.1952050571507777e+02,5.1583095693136750e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.1228673268097782e-01,-1.7432969363766193e-05,2.6359148944402078e-01,2.2645660239006439e-05,-9.1229849269465857e-01,-1.7344531110078462e-05,2.6357348944402076e-01,-9.1205939177881890e-01,-2.3376713943423438e-05,2.5845572020190299e-01,5.4162730622992197e-03,1,2.9749999046325684e+00,2.0250000953674316e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.4417694745715174e+01,2.4404605360066139e+01,2.4063337635760387e+01,9.4426861006841689e-01,9.4427487444719893e-01,9.4259807675485752e-01,5.1767638342432031e+02,5.1736687575238147e+02,5.1371323400004860e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.0883507098932281e-01,-1.6834861657528038e-05,2.5623061854824419e-01,2.3330665977592391e-05,-9.0884683100300356e-01,-1.6772850122895089e-05,2.5621199237737324e-01,-9.0854413481714691e-01,-1.0130727736191457e-05,2.5105896893016189e-01,5.4881888163073652e-03,1,2.9833333492279053e+00,2.0166666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.4828554073485602e+01,2.4815757965410924e+01,2.4485399019531247e+01,9.3902120742029882e-01,9.3902865456204143e-01,9.3732136019234591e-01,5.1551519489314956e+02,5.1520619489314959e+02,5.1159346222518855e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.0539927235069118e-01,-1.6253181622818109e-05,2.4901369807843241e-01,2.3519104290710531e-05,-9.0541196534201651e-01,-1.6217216588316134e-05,2.4899563105607703e-01,-9.0505285832453186e-01,4.2321477204861673e-06,2.4381420033133588e-01,5.5520697353220764e-03,1,2.9916665554046631e+00,2.0083334445953369e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.5251531257140289e+01,2.5239055255772225e+01,2.4943947108021124e+01,9.3387340021438336e-01,9.3388063156737489e-01,9.3215411775760293e-01,5.1334843718178445e+02,5.1304143718178454e+02,5.0942683841304370e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-9.0198576142054554e-01,-1.5687573132309861e-05,2.4194808041266269e-01,2.4157565011577221e-05,-9.0199828144790672e-01,-1.5676856734202726e-05,2.4192932039898202e-01,-9.0158903633134080e-01,1.7459142963297345e-05,2.3674056004328489e-01,5.5951123770936577e-03,1,3.0000000000000000e+00,2.0000000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.5688006905393678e+01,2.5675806905393678e+01,2.5415121263425323e+01,9.2881982861152457e-01,9.2882763459901796e-01,9.2709314429180589e-01,5.1117613597624472e+02,5.1086996299701713e+02,5.0722203429919313e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.9858403877997495e-01,-1.5137445138118861e-05,2.3504719906269422e-01,2.3698233275526783e-05,-8.9859679879365550e-01,-1.5150340187111195e-05,2.3502926606978591e-01,-8.9814044439850316e-01,2.8047446100643765e-05,2.2986855999825886e-01,5.5984763967191035e-03,1,3.0083332061767578e+00,1.9916666746139526e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.6137349409147220e+01,2.6125162793428192e+01,2.5872661661964798e+01,9.2386785854553199e-01,9.2387596269346894e-01,9.2213822516483035e-01,5.0899965260052988e+02,5.0869468029983000e+02,5.0505317531917626e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.9521005786181118e-01,-1.4602284568164890e-05,2.2830249521623544e-01,2.3756811950217829e-05,-8.9522295171830146e-01,-1.4638123159699213e-05,2.2828473520255479e-01,-8.9472025611280415e-01,3.5638138254097379e-05,2.2317205317189581e-01,5.5808562496597360e-03,1,3.0166666507720947e+00,1.9833333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.6599219700378779e+01,2.6587099726292244e+01,2.6332613080473351e+01,9.1902058950846932e-01,9.1902915121697681e-01,9.1728821458191123e-01,5.0682001428988315e+02,5.0651621403074853e+02,5.0287817183853417e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.9186840986590354e-01,-1.4082266828716025e-05,2.2171704244357310e-01,2.3115650331617698e-05,-8.9188140986590358e-01,-1.4141152687315647e-05,2.2170024218443846e-01,-8.9133201763846626e-01,4.2220406259556031e-05,2.1664190840846059e-01,5.5552840556512290e-03,1,3.0250000953674316e+00,1.9750000238418579e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.7074722538697578e+01,2.7062445190474243e+01,2.6802760707966410e+01,9.1427168093316968e-01,9.1428129268636493e-01,9.1253442733891865e-01,5.0463540634136677e+02,5.0433243310300446e+02,5.0070614166334644e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.8855834077598905e-01,-1.3576017406909532e-05,2.1527771394113593e-01,2.3062582201964462e-05,-8.8857210078966964e-01,-1.3658332119499227e-05,2.1526174070277360e-01,-8.8797333232969367e-01,4.7957675186575861e-05,2.1026202510375155e-01,5.5252946569694095e-03,1,3.0333333015441895e+00,1.9666666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.7563203263076431e+01,2.7550703264600845e+01,2.7284499291141305e+01,9.0962914087542379e-01,9.0963932020946925e-01,9.0788540955441799e-01,5.0244759661679984e+02,5.0214568995873242e+02,4.9853135759555323e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.8528839189596265e-01,-1.3084537441419759e-05,2.0899219952034209e-01,2.2557147405692037e-05,-8.8530239189596260e-01,-1.3190308915613503e-05,2.0897719952034208e-01,-8.8465376073461355e-01,5.2909839024544561e-05,2.0403855902392978e-01,5.4924871997047257e-03,1,3.0416665077209473e+00,1.9583333730697632e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.8064923686957606e+01,2.8052119791979543e+01,2.7778783323051531e+01,9.0508712833657656e-01,9.0509765364531503e-01,9.0333408623204203e-01,5.0025670340664647e+02,4.9995610288837713e+02,4.9635421817242150e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.8205336374226750e-01,-1.2607876514521059e-05,2.0286265771806924e-01,2.2479407443105994e-05,-8.8206752323767890e-01,-1.2736740962678117e-05,2.0284805719979990e-01,-8.8136702395409272e-01,5.7083934485486296e-05,1.9797306543488158e-01,5.4575879469557437e-03,1,3.0499999523162842e+00,1.9500000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.8580539875363552e+01,2.8567522578967157e+01,2.8286597177731888e+01,9.0063855433277662e-01,9.0065011799379935e-01,8.9887428360602406e-01,4.9805909925491994e+02,4.9775956574374231e+02,4.9417016503238585e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.7885013234608889e-01,-1.2145713422083081e-05,1.9687988782237142e-01,2.2777764193735404e-05,-8.7886511886227248e-01,-1.2297073335757673e-05,1.9686588782237147e-01,-8.7811090979709427e-01,6.0502169302249755e-05,1.9205642301123541e-01,5.4205008717574431e-03,1,3.0583333969116211e+00,1.9416667222976685e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.9109902581937760e+01,2.9096642528584457e+01,2.8807591695886785e+01,8.9628656937144924e-01,8.9629880819790264e-01,8.9450941086176450e-01,4.9585692760329277e+02,4.9555846111447045e+02,4.9198162468505905e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.7568314374417344e-01,-1.1698650449651509e-05,1.9104708573909121e-01,2.2879921867721885e-05,-8.7569861023299578e-01,-1.1871521571494340e-05,1.9103361925026890e-01,-8.7489014364331119e-01,6.3179304677973876e-05,1.8629196389723701e-01,5.3810824560749822e-03,1,3.0666666030883789e+00,1.9333332777023315e+00,5.0000000000000000e-01,4.1999998688697815e-01
2.9653224845335473e+01,2.9639644689854670e+01,2.9341067880894130e+01,8.9203088607780723e-01,8.9204293185223471e-01,8.9023849305362790e-01,4.9365049126336396e+02,4.9335309178163328e+02,4.8978685137440482e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.7255416854346113e-01,-1.1266592285671009e-05,1.8536369760260712e-01,2.1993939140633869e-05,-8.7256916854346112e-01,-1.1459917633764005e-05,1.8535105813455716e-01,-8.7170601763814870e-01,6.5139272301210362e-05,1.8067817231297370e-01,5.3405373920741225e-03,1,3.0750000476837158e+00,1.9249999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.0210137319283277e+01,3.0196303984933671e+01,2.9886726565138606e+01,8.8787251318901084e-01,8.8788510382639829e-01,8.8606288102592234e-01,4.9144128413837245e+02,4.9114495081012058e+02,4.8757564460038782e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.6946559876594898e-01,-1.0849607066866764e-05,1.7983235391938102e-01,2.2313481221174265e-05,-8.6948102545137762e-01,-1.1062152095629531e-05,1.7981992723395232e-01,-8.6856144741619790e-01,6.6395341975850473e-05,1.7521692756932375e-01,5.2997001539566019e-03,1,3.0833334922790527e+00,1.9166666269302368e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.0781514802365766e+01,3.0767394826752863e+01,3.0444307889732670e+01,8.8380570317905238e-01,8.8381935803663569e-01,8.8197593387420603e-01,4.8922641014286444e+02,4.8893163666063106e+02,4.8536667618003150e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.6641545759650740e-01,-1.0446728704810843e-05,1.7444337450115555e-01,2.2574893813068482e-05,-8.6643171087591175e-01,-1.0677288296089727e-05,1.7443184100524153e-01,-8.6545365760837512e-01,6.6984216954509717e-05,1.6989776913599339e-01,5.2597504039361117e-03,1,3.0916666984558105e+00,1.9083333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.1367501311090631e+01,3.1353117260631763e+01,3.1015817901297808e+01,8.7983000037463366e-01,8.7984405110640451e-01,8.7797795436483161e-01,4.8700634399273656e+02,4.8671370452468653e+02,4.8316322801815897e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.6340522833671418e-01,-1.0057325233939120e-05,1.6919588312597111e-01,2.2732277839064857e-05,-8.6342174836407559e-01,-1.0305101018844870e-05,1.6918464313965176e-01,-8.6238485002035359e-01,6.6933785538266939e-05,1.6471998026990203e-01,5.2204689427002180e-03,1,3.0999999046325684e+00,1.8999999761581421e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.1967411082036204e+01,3.1952751234879123e+01,3.1601611150363652e+01,8.7594922564192479e-01,8.7596386411621785e-01,8.7407328250551874e-01,4.8478518148610016e+02,4.8449318148610013e+02,4.8095852065781600e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.6043956552506828e-01,-9.6811049176642300e-06,1.6409486319635763e-01,2.3118039646367106e-05,-8.6045656552506811e-01,-9.9456766339067841e-06,1.6408386319635762e-01,-8.5936028258387687e-01,6.6288277820819084e-05,1.5968820346844775e-01,5.1821820555494101e-03,1,3.1083333492279053e+00,1.8916666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.2582672557502207e+01,3.2567692659629706e+01,3.2202590411488792e+01,8.7215462138992994e-01,8.7216945580964766e-01,8.7025393622779079e-01,4.8255704537839313e+02,4.8226597837130146e+02,4.7875097285928075e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.5751378339940820e-01,-9.3165971064885891e-06,1.5912726779935213e-01,2.2801317496377365e-05,-8.5753078339940814e-01,-9.5978293876339277e-06,1.5911696080594109e-01,-8.5637579754135529e-01,6.5087611571357245e-05,1.5479040541338496e-01,5.1437070222682072e-03,1,3.1166667938232422e+00,1.8833333253860474e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.3212882268028736e+01,3.3197682268028736e+01,3.2818578228354838e+01,8.6844846072495285e-01,8.6846345584113327e-01,8.6652034737194739e-01,4.8032412290029936e+02,4.8003488291398008e+02,4.7654056350224829e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.5463131462350161e-01,-8.9634321069647729e-06,1.5429559017953076e-01,2.2578553553841853e-05,-8.5464831462350155e-01,-9.2613249351244987e-06,1.5428583016585010e-01,-8.5343299042353959e-01,6.3371130395056867e-05,1.5002891027529536e-01,5.1058772968790717e-03,1,3.1250000000000000e+00,1.8750000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.3859529002745752e+01,3.3844091602695485e+01,3.3451229872248021e+01,8.6482878494115933e-01,8.6484386486133480e-01,8.6287339798291118e-01,4.7808598918818012e+02,4.7779788321604417e+02,4.7432589193347087e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.5178835787897778e-01,-8.6211388627343954e-06,1.4960902238979373e-01,2.2876202866134857e-05,-8.5180542488606958e-01,-8.9357329259786735e-06,1.4959902238979375e-01,-8.5053125432951260e-01,6.1145763312601235e-05,1.4541145796019844e-01,5.0690742076656154e-03,1,3.1333332061767578e+00,1.8666666746139526e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.4521439966819031e+01,3.4505713198257084e+01,3.4099388126197681e+01,8.6129530902210538e-01,8.6131138968795817e-01,8.5931123928208908e-01,4.7584381674561911e+02,4.7555695058842878e+02,4.7210917717853710e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.4899071235805601e-01,-8.2891673653128197e-06,1.4505330734688293e-01,2.3837707890868796e-05,-8.4900871235805608e-01,-8.6205190934617308e-06,1.4504344118969267e-01,-8.4767418535721362e-01,5.8491110516386291e-05,1.4092674110913173e-01,5.0311464138092198e-03,1,3.1416666507720947e+00,1.8583333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.5198197310050915e+01,3.5182257361877852e+01,3.4762764461837783e+01,8.5784975105765560e-01,8.5786593832027347e-01,8.5583698511209794e-01,4.7360023394615041e+02,4.7331443368701571e+02,4.6989218718288299e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.4624139493240935e-01,-7.9673128506851943e-06,1.4062963205873336e-01,2.3776277740252981e-05,-8.4625939493240931e-01,-8.3154129419689094e-06,1.4062007178591801e-01,-8.4486648538079634e-01,5.5450790944517766e-05,1.3657437484719695e-01,4.9932861671826510e-03,1,3.1500000953674316e+00,1.8500000238418579e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.5891248647070377e+01,3.5875095297478978e+01,3.5442776988344164e+01,8.5448536546644860e-01,8.5450284583407987e-01,8.5244325757353434e-01,4.7135067316668255e+02,4.7106620666259653e+02,4.6767043578562198e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.4353734575304751e-01,-7.6547647299615842e-06,1.3632487810406033e-01,2.4130112393116408e-05,-8.4355634575304750e-01,-8.0195590038219141e-06,1.3631687810406032e-01,-8.4210428411657445e-01,5.2061957550568380e-05,1.3234189714298505e-01,4.9553245499215637e-03,1,3.1583333015441895e+00,1.8416666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.6599592969026048e+01,3.6583226303375653e+01,3.6138678328313510e+01,8.5120623415092933e-01,8.5122385416212099e-01,8.4913472935551915e-01,4.6909865535438365e+02,4.6881598868263563e+02,4.6544793560024470e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.4088340109154669e-01,-7.3517087262694454e-06,1.3214317933590414e-01,2.4325086381241236e-05,-8.4090249443347931e-01,-7.7330573855496139e-06,1.3213517933590413e-01,-8.3939309074048341e-01,4.8371119821277291e-05,1.2823305916313713e-01,4.9175147341965642e-03,1,3.1666665077209473e+00,1.8333333730697632e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.7323757874003356e+01,3.7307177977657226e+01,3.6851011389388077e+01,8.4800846620203751e-01,8.4802679111188539e-01,8.4590709549262544e-01,4.6684413949624826e+02,4.6656253897797887e+02,4.6322348482213391e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.3827676843838239e-01,-7.0574073699476854e-06,1.2808337085295457e-01,2.5143469959060741e-05,-8.3829652845206304e-01,-7.4550671306644482e-06,1.2807537085295456e-01,-8.3672963147572121e-01,4.4415290826317429e-05,1.2424697476562845e-01,4.8795987852970971e-03,1,3.1749999523162842e+00,1.8250000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.8064740874067148e+01,3.8047970226552984e+01,3.7580855958482616e+01,8.4488647270368511e-01,8.4490514760408497e-01,8.4275535205401542e-01,4.6458442132575908e+02,4.6430412780090074e+02,4.6099518982994221e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.3571435743747047e-01,-6.7711316808958339e-06,1.2413680799329163e-01,2.5305959338812710e-05,-8.3573435743747049e-01,-7.1848019069206072e-06,1.2412927448211394e-01,-8.3411125613340298e-01,4.0229988316620123e-05,1.2037578190989229e-01,4.8406207368780815e-03,1,3.1833333969116211e+00,1.8166667222976685e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.8822219294450051e+01,3.8805312592214520e+01,3.8328042966990225e+01,8.4184179737713283e-01,8.4186088236917533e-01,8.3968108611441750e-01,4.6232150877057882e+02,4.6204204228175655e+02,4.5876447439320305e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.3319877848665114e-01,-6.4927434190459555e-06,1.2030424639220574e-01,2.5506152371627298e-05,-8.3321907201150947e-01,-6.9220437143252699e-06,1.2029724639220574e-01,-8.3154053908350245e-01,3.5857926897043730e-05,1.1662081941588910e-01,4.7999873867376596e-03,1,3.1916666030883789e+00,1.8083332777023315e+00,5.0000000000000000e-01,4.1999998688697815e-01
3.9596471777872459e+01,3.9579351674218586e+01,3.9092839296130762e+01,8.3887217721120166e-01,8.3889200062479719e-01,8.3668258808127449e-01,4.6005462593724837e+02,4.5977682697378714e+02,4.5653092224985051e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.3072914315095714e-01,-6.2219033838755997e-06,1.1658387389349778e-01,2.6393151735266410e-05,-8.3075014315095708e-01,-6.6663844439837049e-06,1.1657687389349777e-01,-8.2901743395253558e-01,3.1338408953222466e-05,1.1297823247800173e-01,4.7595658712464069e-03,1,3.2000000476837158e+00,1.7999999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.0387080954751895e+01,4.0369747620402279e+01,3.9874940896120521e+01,8.3597936301793219e-01,8.3599973638291680e-01,8.3376096119108833e-01,4.5778659515822454e+02,4.5751002184365325e+02,4.5429708887305270e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.2830844860334851e-01,-5.9584854721511264e-06,1.1297479301958066e-01,2.6740792191314505e-05,-8.2832987528877733e-01,-6.4176053902681398e-06,1.1296845969132871e-01,-8.2654401791183263e-01,2.6713316200536732e-05,1.0944895361957505e-01,4.7178617127823144e-03,1,3.2083334922790527e+00,1.7916666269302368e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.1195153901209387e+01,4.1177583252168859e+01,4.0675577093368382e+01,8.3315807321190527e-01,8.3317885618207321e-01,8.3091132141838853e-01,4.5551441911556287e+02,4.5523915236760587e+02,4.5206049661083034e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.2593331970932093e-01,-5.7018562056372261e-06,1.0947042167426838e-01,2.7098133873697654e-05,-8.2595507972300153e-01,-6.1750316597886698e-06,1.0946442167426837e-01,-8.2411737312848043e-01,2.2014553563992777e-05,1.0602580231415037e-01,4.6753752125587057e-03,1,3.2166666984558105e+00,1.7833333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.2020933933992069e+01,4.2003173882165136e+01,4.1495176519616074e+01,8.3040706285771304e-01,8.3042787822884989e-01,8.2813302519396248e-01,4.5323817450040008e+02,4.5296397475953484e+02,4.4982074346146646e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.2360388820466857e-01,-5.4517393544539792e-06,1.0606767926036409e-01,2.7188285005772686e-05,-8.2362564821834916e-01,-5.9382983411894662e-06,1.0606167926036410e-01,-8.2173811257701490e-01,1.7278164180433313e-05,1.0270657997825573e-01,4.6309638842258645e-03,1,3.2249999046325684e+00,1.7749999761581421e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.2863518979281942e+01,4.2845545747843886e+01,4.2332823875332160e+01,8.2772908108332932e-01,8.2775016594701645e-01,8.2542725409598583e-01,4.5096113340299740e+02,4.5068862573105855e+02,4.4758128902778270e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.2132351566273742e-01,-5.2081959327928224e-06,1.0276931446484261e-01,2.7556125599122952e-05,-8.2134551566273750e-01,-5.7073788246585360e-06,1.0276331446484262e-01,-8.1940822875188801e-01,1.2546107218741392e-05,9.9492411750317006e-02,4.5871693322996664e-03,1,3.2333333492279053e+00,1.7666666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.3724820540248835e+01,4.3706564641008271e+01,4.3190550950629621e+01,8.2511655993101896e-01,8.2513866901056665e-01,8.2278908721355715e-01,4.4867938707683749e+02,4.4840832006974574e+02,4.4533829491730143e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.1908669132057288e-01,-4.9704716057710908e-06,9.9565826750882311e-02,2.8572935965350136e-05,-8.1910962431348111e-01,-5.4814836913996015e-06,9.9560389241864208e-02,-8.1712464897277959e-01,7.8431262270571873e-06,9.6375366021289460e-02,4.5409724705331028e-03,1,3.2416667938232422e+00,1.7583333253860474e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.4604408527849095e+01,4.4585932526481024e+01,4.4068052519640695e+01,8.2257165977872604e-01,8.2259441608621064e-01,8.2021906444753723e-01,4.4639424716866461e+02,4.4612500718234526e+02,4.4309204723706790e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-8.1689645017840928e-01,-4.7384707768370603e-06,9.6457048627695594e-02,2.9271490055698297e-05,-8.1691997020577056e-01,-5.2604289420769739e-06,9.6451920623591397e-02,-8.1488880656671570e-01,3.2049731521983665e-06,9.3355004875315506e-02,4.4936739072099323e-03,1,3.2500000000000000e+00,1.7500000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.5504304631831701e+01,4.5485597931122534e+01,4.4967460932741957e+01,8.2009430590201537e-01,8.2011742966079204e-01,8.1771728915732567e-01,4.4410543208319967e+02,4.4383732611106370e+02,4.4084363239422828e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.1475204957621905e-01,-4.5116253768061923e-06,9.3448899024577564e-02,2.9647079842579691e-05,-8.1477587659699147e-01,-5.0435014589590972e-06,9.3444091122600867e-02,-8.1270017870112776e-01,-1.3309341765854712e-06,9.0437337984209748e-02,4.4448316723314629e-03,1,3.2583332061767578e+00,1.7416666746139526e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.6422812982775660e+01,4.6403896828564669e+01,4.5887268818501909e+01,8.1768235439087089e-01,8.1770569831226869e-01,8.1528152167533285e-01,4.4181461333565937e+02,4.4154698716478845e+02,4.3859334087717770e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-8.1265422710613167e-01,-4.2899236204577255e-06,9.0531153018103716e-02,2.9891608376963393e-05,-8.1267822710613158e-01,-4.8307587524236510e-06,9.0526562396912424e-02,-8.1055937598028094e-01,-5.7363985393650311e-06,8.7611811431611855e-02,4.3952985027290161e-03,1,3.2666666507720947e+00,1.7333333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.7359578718846691e+01,4.7340418796587102e+01,4.6827129685044099e+01,8.1533645734985527e-01,8.1535985607217942e-01,8.1291239389953263e-01,4.3952296837469294e+02,4.3925716811555822e+02,4.3634387770912906e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.1060446834949818e-01,-4.0732154807197727e-06,8.7703063867179951e-02,2.9911269913642400e-05,-8.1062846834949820e-01,-4.6220288634265575e-06,8.7698771786703406e-02,-8.0846783491246033e-01,-9.9809706882686350e-06,8.4877880843137438e-02,4.3450182854581606e-03,1,3.2750000953674316e+00,1.7250000238418579e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.8316425485543967e+01,4.8296972135952565e+01,4.7788881981494377e+01,8.1304990996019710e-01,8.1307437357577039e-01,8.1060505845356157e-01,4.3722684695824148e+02,4.3696235369251781e+02,4.3409043676707631e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.0859774302725496e-01,-3.8610039257338606e-06,8.4956013822064053e-02,3.1195308312516463e-05,-8.0862276978889269e-01,-4.4168622468394220e-06,8.4951939167551255e-02,-8.0642236337387285e-01,-1.4046380949396583e-05,8.2226938798990429e-02,4.2929252360659554e-03,1,3.2833333015441895e+00,1.7166666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
4.9292028265287371e+01,4.9272328266811783e+01,4.8771412237965151e+01,8.1082675680269167e-01,8.1085223028383535e-01,8.0836177929121167e-01,4.3493016612485667e+02,4.3466683278136054e+02,4.3183723244637997e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.0663866234989101e-01,-3.6534228925748170e-06,8.2291255388012852e-02,3.2426196117876927e-05,-8.0666466234989098e-01,-4.2154073616810723e-06,8.2287394049559051e-02,-8.0442580574179900e-01,-1.7902629798526535e-05,7.9659984483732904e-02,4.2407528255573243e-03,1,3.2916665077209473e+00,1.7083333730697632e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.0287171409235903e+01,5.0267167514257835e+01,4.9775542448898747e+01,8.0866420374951065e-01,8.0868971719324867e-01,8.0617990664891015e-01,4.3263156457587621e+02,4.3236996405760681e+02,4.2958282316266445e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.0472500781204737e-01,-3.4497948967593245e-06,7.9707746457978873e-02,3.2475348912274198e-05,-8.0475100781204723e-01,-4.0169863688886785e-06,7.9704098350220798e-02,-8.0247606148109107e-01,-2.1528347175382058e-05,7.7176165711359213e-02,4.1881208007464449e-03,1,3.2999999523162842e+00,1.7000000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.1303249970489702e+01,5.1283034022474936e+01,5.0802749258613488e+01,8.0655865799847404e-01,8.0658420514690843e-01,8.0405580986447855e-01,4.3032952554872776e+02,4.3006899203755006e+02,4.2732571787405539e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.0285429423326304e-01,-3.2496098043101108e-06,7.7200197147005753e-02,3.2531794668937368e-05,-8.0288029423326313e-01,-3.8211473728158833e-06,7.7196715791783790e-02,-8.0057058967328742e-01,-2.4907155374365491e-05,7.4770173650797245e-02,4.1352685567538133e-03,1,3.3083333969116211e+00,1.6916667222976685e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.2339845002629801e+01,5.2319308947908432e+01,5.1852770127653045e+01,8.0450990893655727e-01,8.0453548742176606e-01,8.0199019998506293e-01,4.2802542555578827e+02,4.2776595906696593e+02,4.2506691279267960e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-8.0102688741468542e-01,-3.0527786587112732e-06,7.4768431368208654e-02,3.2589232360984839e-05,-8.0105288741468539e-01,-3.6278529459081548e-06,7.4765110066340013e-02,-7.9871069221141033e-01,-2.8017391506461957e-05,7.2441655575805064e-02,4.0817179237410085e-03,1,3.3166666030883789e+00,1.6833332777023315e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.3397179197212502e+01,5.3376323040363630e+01,5.2925875358666673e+01,8.0251715325979633e-01,8.0254336251321201e-01,7.9998169091354154e-01,4.2571885044137900e+02,4.2546105147791769e+02,4.2280647245334836e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.9924271892086463e-01,-2.8591124509340464e-06,7.2410357059649197e-02,3.3384977202137186e-05,-7.9926931943913393e-01,-3.4369668248336416e-06,7.2407225160566940e-02,-7.9689570105756136e-01,-3.0842356168428200e-05,7.0188528528539282e-02,4.0281247884166854e-03,1,3.3250000476837158e+00,1.6749999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.4474718592632506e+01,5.4453542589740024e+01,5.4021548045652011e+01,8.0058084525231865e-01,8.0060748766184442e-01,7.9803045980190990e-01,4.2341209194260153e+02,4.2315575861434957e+02,4.2054694518486070e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.9750279334126761e-01,-2.6686141989259584e-06,7.0125645791121710e-02,3.3927344031756685e-05,-7.9752979334126772e-01,-3.2485574256791465e-06,7.0122751121367136e-02,-7.9512634986598973e-01,-3.3365219802792195e-05,6.8010270504118286e-02,3.9750866929772373e-03,1,3.3333334922790527e+00,1.6666666269302368e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.5573881249165467e+01,5.5552458597388799e+01,5.5141538295735771e+01,7.9869720663905741e-01,7.9872459894770675e-01,7.9613369716843874e-01,4.2110238561266658e+02,4.2084761213043328e+02,4.1828514162626573e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.9580423665900035e-01,-2.4809815515854668e-06,6.7909505435572393e-02,3.4911959608336015e-05,-7.9583196991104321e-01,-3.0623617363656432e-06,6.7906677431468193e-02,-7.9340071529924927e-01,-3.5576464212938407e-05,6.5902098713570043e-02,3.9218947731049468e-03,1,3.3416666984558105e+00,1.6583333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.6694995115213075e+01,5.6673303034736534e+01,5.6286209029035845e+01,7.9686565879602345e-01,7.9689334099589870e-01,7.9429027659540552e-01,4.1878980923311127e+02,4.1853660949224593e+02,4.1602154051111347e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9414709629596991e-01,-2.2962258316511383e-06,6.5759934374254869e-02,3.5307663986719373e-05,-7.9417509629596994e-01,-2.8784295466064659e-06,6.5757242423345671e-02,-7.9171828705251446e-01,-3.7464774553960323e-05,6.3861933174811605e-02,3.8693249493786898e-03,1,3.3499999046325684e+00,1.6499999761581421e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.7836664259542367e+01,5.7814739025368183e+01,5.7454412683640719e+01,7.9508767633747035e-01,7.9511600690641815e-01,7.9250103657410320e-01,4.1647811371796683e+02,4.1622597987515712e+02,4.1375915653829946e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9253319515442344e-01,-2.1146830904093750e-06,6.3678076394567754e-02,3.6153107431133120e-05,-7.9256182132529440e-01,-2.6971063300129925e-06,6.3675535006182588e-02,-7.9008025644024105e-01,-3.9018809950198576e-05,6.1890726305853343e-02,3.8183532393845638e-03,1,3.3583333492279053e+00,1.6416666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
5.9001321287262158e+01,5.8979089386653534e+01,5.8648710418083304e+01,7.9335849820976057e-01,7.9338722119815830e-01,7.9076212940292034e-01,4.1416188177206942e+02,4.1391105475129706e+02,4.1149365198729856e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.9095866218438937e-01,-1.9361624192996112e-06,6.1657975409499959e-02,3.6689800498831142e-05,-7.9098766218438943e-01,-2.5181957672678969e-06,6.1655540704686602e-02,-7.8848363909758790e-01,-4.0234709237503987e-05,5.9982594533854461e-02,3.7682802285914697e-03,1,3.3666667938232422e+00,1.6333333253860474e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.0188209831391461e+01,6.0165757828655337e+01,5.9868905860120847e+01,7.9167863819166762e-01,7.9170738002113150e-01,7.8907328241823937e-01,4.1184325058882905e+02,4.1159425058882897e+02,4.0922765011000592e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8942441593796608e-01,-1.7610059683303924e-06,5.9699401185417840e-02,3.6756555122233200e-05,-7.8945341593796614e-01,-2.3420343045785279e-06,5.9697073181313634e-02,-7.8692857273669214e-01,-4.1105794683225549e-05,5.8137041342745402e-02,3.7203299690990069e-03,1,3.3750000000000000e+00,1.6250000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.1399607191136425e+01,6.1376979187032234e+01,6.1117832593096708e+01,7.9004941771086001e-01,7.9007841499094678e-01,7.8743615339603179e-01,4.0952234627084670e+02,4.0927441327793832e+02,4.0695877714052153e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8793153536525262e-01,-1.5891343032567751e-06,5.7806123892902489e-02,3.7127402712835395e-05,-7.8796077535157205e-01,-2.1684494910483867e-06,5.7803878590875532e-02,-7.8541648603632863e-01,-4.1608224430329530e-05,5.6357995609392073e-02,3.6741502519921812e-03,1,3.3833332061767578e+00,1.6166666746139526e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.2633168561020099e+01,6.2610464555547836e+01,6.2393542892503099e+01,7.8846771435666829e-01,7.8849748583232582e-01,7.8584871700140912e-01,4.0719968290419649e+02,4.0695357676068693e+02,4.0469024218307612e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8647816070303045e-01,-1.4212287515057681e-06,5.5971185646666775e-02,3.8153467382008555e-05,-7.8650816070303042e-01,-1.9981987176140774e-06,5.5969033643930646e-02,-7.8394658990065258e-01,-4.1760526639807576e-05,5.4638098648365940e-02,3.6292211974673326e-03,1,3.3916666507720947e+00,1.6083333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.3888085326811989e+01,6.3865401295426260e+01,6.3695592713793360e+01,7.8693361938263373e-01,7.8696360181400071e-01,7.8430988015569936e-01,4.0487773866836778e+02,4.0463289816377915e+02,4.0242260410050744e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.8506475426000977e-01,-1.2576203959236551e-06,5.4194120937589497e-02,3.8478579957660299e-05,-7.8509495400087503e-01,-1.8316744883297160e-06,5.4192008883026423e-02,-7.8251815474134401e-01,-4.1563617907216762e-05,5.2976712581813981e-02,3.5871826222042386e-03,1,3.4000000953674316e+00,1.6000000238418579e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.5166372485567990e+01,6.5143719153523364e+01,6.5026807486218900e+01,7.8544327127603020e-01,7.8547406639794093e-01,7.8281625412310274e-01,4.0255150125776129e+02,4.0230800799203769e+02,4.0015162474689691e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8368819385654032e-01,-1.0983732589713195e-06,5.2469144915983715e-02,3.9559598839536219e-05,-7.8371919385654032e-01,-1.6690265164191448e-06,5.2467116911879517e-02,-7.8112849653718464e-01,-4.1018117962137663e-05,5.1368217887284927e-02,3.5478201035889102e-03,1,3.4083333015441895e+00,1.5916666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.6466098417533118e+01,6.6443575742149932e+01,6.6385778088337545e+01,7.8399841494851419e-01,7.8402931352240679e-01,7.8136929098463914e-01,4.0022576947700861e+02,3.9998319614719321e+02,3.9788110186207700e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.8235047617455655e-01,-9.4394785873624532e-07,5.0797057475769465e-02,3.9748788750100728e-05,-7.8238156951648907e-01,-1.5108264264173403e-06,5.0795062804490462e-02,-7.7977932649775439e-01,-4.0127702155865844e-05,4.9813064997181217e-02,3.5118956362308515e-03,1,3.4166665077209473e+00,1.5833333730697632e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.7787793154469256e+01,6.7765401093065861e+01,6.7773559063130207e+01,7.8259638668567577e-01,7.8262796262033607e-01,7.7996737897271540e-01,3.9789886175674224e+02,3.9765826123847285e+02,3.9561035408166055e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.8104919804064443e-01,-7.9405746729747260e-07,4.9177190380924017e-02,4.0663547047482414e-05,-7.8108095805432520e-01,-1.3569461685461697e-06,4.9175262376819823e-02,-7.7846927914969344e-01,-3.8897181421549879e-05,4.8310605435593311e-02,3.4781379565346267e-03,1,3.4249999523162842e+00,1.5750000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
6.9132962654356561e+01,6.9110723942544553e+01,6.9192124394474206e+01,7.8123617662171596e-01,7.8126800233370641e-01,7.7860777286127125e-01,3.9556849351075698e+02,3.9532895999957930e+02,3.9333572367457856e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7978382423475301e-01,-6.4852340693242965e-07,4.7606240747673598e-02,4.1038277708121360e-05,-7.7981582423475304e-01,-1.2074030616409838e-06,4.7604359392451639e-02,-7.7719606227839377e-01,-3.7329843434524894e-05,4.6857523811790508e-02,3.4488590304053521e-03,1,3.4333333969116211e+00,1.5666667222976685e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.0500371906213346e+01,7.0478370597504352e+01,7.0640373880673422e+01,7.7991754237680277e-01,7.7994937834321698e-01,7.7729187265470301e-01,3.9323606388686159e+02,3.9299813090921691e+02,3.9105901919948104e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7855437449506271e-01,-5.0744265310944993e-07,4.6084005761688820e-02,4.1103417300889132e-05,-7.7858637449506274e-01,-1.0625022061096143e-06,4.6082177757584608e-02,-7.7596133096546560e-01,-3.5431749302282812e-05,4.5453512132141688e-02,3.4222943717894146e-03,1,3.4416666030883789e+00,1.5583332777023315e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.1889885774278383e+01,7.1868073868355793e+01,7.2117713771083444e+01,7.7863887978490187e-01,7.7867108439868393e-01,7.7601808231410618e-01,3.9090200005820418e+02,3.9066536059015425e+02,3.8878042515083291e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7735956351184954e-01,-3.7080453776343795e-07,4.4609123945952484e-02,4.1630517023866082e-05,-7.7739192404379953e-01,-9.2243973490494055e-07,4.4607331995043284e-02,-7.7476380003855805e-01,-3.3207181292500085e-05,4.4097049387982631e-02,3.3986457526029110e-03,1,3.4500000476837158e+00,1.5499999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.3300078508258139e+01,7.3278437164488423e+01,7.3621542914808003e+01,7.7740071319639958e-01,7.7743380581135157e-01,7.7478669314106674e-01,3.8856842822704823e+02,3.8833309489879628e+02,3.8650088095256933e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.7620015793054076e-01,-2.3871220232062234e-07,4.3181399935866421e-02,4.2822423826023130e-05,-7.7623339791686008e-01,-7.8754943097942423e-07,4.3179671931762226e-02,-7.7360399497551879e-01,-3.0660337541669536e-05,4.2787761836829537e-02,3.3783700642469540e-03,1,3.4583334922790527e+00,1.5416666269302368e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.4732140859527320e+01,7.4710630172419030e+01,7.5151579915733038e+01,7.7620076207620792e-01,7.7623411362710459e-01,7.7359426773705708e-01,3.8623205738973962e+02,3.8599803062810190e+02,3.8421635933283710e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7507426181506456e-01,-1.1109765152015475e-07,4.1797807246332870e-02,4.3213696274927154e-05,-7.7510775508078833e-01,-6.5793804001760114e-07,4.1796079242228674e-02,-7.7247884540517053e-01,-2.7787620356100816e-05,4.1522570236548165e-02,3.3630915066296639e-03,1,3.4666666984558105e+00,1.5333333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.6185497003450919e+01,7.6164173042965260e+01,7.6703981173876315e+01,7.7503823320826926e-01,7.7507153999431877e-01,7.7244138426219355e-01,3.8389272553271553e+02,3.8366032605098496e+02,3.8192869702721487e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7398135315043182e-01,1.1864399409252575e-08,4.0457044351754193e-02,4.3205907246018251e-05,-7.7401479287761643e-01,-5.3388225107919035e-07,4.0455372374931534e-02,-7.7138919130035188e-01,-2.4579717650454731e-05,4.0300060988792789e-02,3.3511878697002934e-03,1,3.4749999046325684e+00,1.5249999761581421e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.7657500424252845e+01,7.7636264409204117e+01,7.8272604907403505e+01,7.7391360845739909e-01,7.7394734761759088e-01,7.7132764472101456e-01,3.8155442281163545e+02,3.8132328896882569e+02,3.7963337581353898e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7292206720186485e-01,1.2971348095617006e-07,3.9159883337515460e-02,4.3817769358504473e-05,-7.7295593335905510e-01,-4.1576789604053541e-07,3.9158231334779331e-02,-7.7033479511487801e-01,-2.1041464557181471e-05,3.9120499212698584e-02,3.3438526211133426e-03,1,3.4833333492279053e+00,1.5166666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
7.9150248105178363e+01,7.9129105389420488e+01,7.9846647950572702e+01,7.7282391932359018e-01,7.7285804163104443e-01,7.7025028105532101e-01,3.7921293293833378e+02,3.7898286593124209e+02,3.7733781062102275e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7189381043710670e-01,2.4232441711216061e-07,3.7902550757076159e-02,4.4357204762981136e-05,-7.7192805042342605e-01,-3.0376505619077626e-07,3.7900992053630865e-02,-7.6931325854188815e-01,-1.7123245967344245e-05,3.7979836243699598e-02,3.3408056154860775e-03,1,3.4916667938232422e+00,1.5083333253860474e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.0661491141774192e+01,8.0640503123989333e+01,8.1403227259427837e+01,7.7176878464058618e-01,7.7180366766237629e-01,7.6920829350681941e-01,3.7686869358489309e+02,3.7663993357121240e+02,3.7503093254516313e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.7089637656727650e-01,3.4936477396589608e-07,3.6684927927941105e-02,4.5405265191804107e-05,-7.7093137656727651e-01,-1.9815352416321831e-07,3.6683299923836912e-02,-7.6832381374906111e-01,-1.3213343296119051e-05,3.6876347886899127e-02,3.3425344718714146e-03,1,3.5000000000000000e+00,1.5000000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.2191243052665413e+01,8.2170285734221665e+01,8.2938790672356788e+01,7.7075123259622635e-01,7.7078612389429191e-01,7.6820316176112713e-01,3.7452172807644064e+02,3.7429479508353234e+02,3.7270198235583644e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.6993270530733071e-01,4.5045803909521710e-07,3.5509557166627001e-02,4.5460622810748763e-05,-7.6996770530733083e-01,-9.9136597491603354e-08,3.5508005163890868e-02,-7.6736793054484331e-01,-9.8506848770100260e-06,3.5810740543670928e-02,3.3507016458959819e-03,1,3.5083332061767578e+00,1.4916666746139526e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.3736538924289093e+01,8.3715563055242967e+01,8.4482191126276533e+01,7.6976608616494258e-01,7.6980187486958807e-01,7.6722969565261412e-01,3.7217376747459468e+02,3.7194790131740444e+02,3.7039814320654386e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.6899814388500842e-01,5.4536430925954352e-07,3.4371906525365925e-02,4.6678651206817328e-05,-7.6903403774149881e-01,-6.8172820841053321e-09,3.4370354522629792e-02,-7.6644081036292544e-01,-7.3159793373371105e-06,3.4780238171710207e-02,3.3647444973632615e-03,1,3.5166666507720947e+00,1.4833333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.5294166176616130e+01,8.5273569999246291e+01,8.6044394271491370e+01,7.6881508037829482e-01,7.6885117899029909e-01,7.6628830690431549e-01,3.6982578755612622e+02,3.6960194705153748e+02,3.6808561556433636e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.6809458962990884e-01,6.3367029989547604e-07,3.3271684683029823e-02,4.7134679368096270e-05,-7.6813078937077428e-01,7.8200169393438866e-08,3.3270132680293697e-02,-7.6554294613005403e-01,-5.2356735944112314e-06,3.3785831302800037e-02,3.3863097473114103e-03,1,3.5250000953674316e+00,1.4750000238418579e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.6866019608341517e+01,8.6845932954958698e+01,8.7619142881099165e+01,7.6789526517719553e-01,7.6793140813325200e-01,7.6537591298927121e-01,3.6747446219341197e+02,3.6725196892768827e+02,3.6577671741188021e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6721939084046864e-01,7.1532008130175999e-07,3.2205408277196756e-02,4.7243669076624706e-05,-7.6725563082678794e-01,1.5568324992730026e-07,3.2203856274460624e-02,-7.6467152191252541e-01,-3.5797116002572439e-06,3.2824404238336130e-02,3.4153616982062793e-03,1,3.5333333015441895e+00,1.4666666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
8.8448335633519875e+01,8.8428839601741657e+01,8.9203883996330930e+01,7.6700584963814156e-01,7.6704175543444053e-01,7.6449406161237921e-01,3.6512337247189993e+02,3.6490194578647129e+02,3.6346821101354197e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.6637187339386625e-01,7.8994067785889449e-07,3.1173395273094307e-02,4.6987121263243515e-05,-7.6640787339386618e-01,2.2543503052100968e-07,3.1171809937532984e-02,-7.6382819073825514e-01,-2.3099161375099203e-06,3.1896210802597164e-02,3.4485943988897998e-03,1,3.5416665077209473e+00,1.4583333730697632e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.0039078369869401e+01,9.0020285976983388e+01,9.0795570323423163e+01,7.6614689589478591e-01,7.6618320202643930e-01,7.6364110782561079e-01,3.6277119754537239e+02,3.6255099650883369e+02,3.6116185348289997e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6555220781800704e-01,8.5751980609881794e-07,3.0175443751248875e-02,4.7565369241641395e-05,-7.6558860729973766e-01,2.8752728472062998e-07,3.0173791748512743e-02,-7.6301140314560456e-01,-1.3972400802507803e-06,3.1000994031591789e-02,3.4879556950527992e-03,1,3.5499999523162842e+00,1.4500000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.1638031882774328e+01,9.1620034392116366e+01,9.2394011059728683e+01,7.6531647710275807e-01,7.6535361513098077e-01,7.6281596071840307e-01,3.6041556707237839e+02,3.6019727354752007e+02,3.5885435776972037e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6475866607898468e-01,9.1806740092585006e-07,2.9209438129517432e-02,4.8693361820420280e-05,-7.6479589258148772e-01,3.4201348258242817e-07,2.9207832775663529e-02,-7.6222024999584348e-01,-8.0796075807868818e-07,3.0136762612784151e-02,3.5321502849518724e-03,1,3.5583333969116211e+00,1.4416667222976685e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.3241642822653091e+01,9.3224440244907768e+01,9.3996969244955011e+01,7.6451503122150777e-01,7.6455294583824052e-01,7.6201804193504064e-01,3.5805907590694846e+02,3.5784214292930380e+02,3.5654737606673655e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6399179636250492e-01,9.7155575150989778e-07,2.8275351969344123e-02,4.9755024195961777e-05,-7.6402979636250490e-01,3.8888283476775562e-07,2.8273746615490224e-02,-7.6145426085393852e-01,-5.1291391418454589e-07,2.9303152668929387e-02,3.5819757738002485e-03,1,3.5666666030883789e+00,1.4333332777023315e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.4847258957603842e+01,9.4830923388476549e+01,9.5618253658735696e+01,7.6374160438384187e-01,7.6377952200545618e-01,7.6124748544010390e-01,3.5570095088782108e+02,3.5548555140609039e+02,3.5424217757470410e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6325078015893211e-01,1.0180737748506917e-06,2.7372335322441984e-02,4.9806150143235590e-05,-7.6328878015893209e-01,4.2823525723511229e-07,2.7370719372900858e-02,-7.6071369765537178e-01,-4.9965089719609271e-07,2.8499167270725913e-02,3.6356624581946029e-03,1,3.5750000476837158e+00,1.4249999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.6450870820668413e+01,9.6435518788303909e+01,9.7267169514718972e+01,7.6299603396130244e-01,7.6303395480826652e-01,7.6050379646419697e-01,3.5334357748561331e+02,3.5312948414368066e+02,3.5193930953765516e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.6253555885613422e-01,1.0577057194464568e-06,2.6500266590040351e-02,4.9855126011981235e-05,-7.6257355885613398e-01,4.6029557297509807e-07,2.6498647920129410e-02,-7.5999818307904443e-01,-7.2381778301186067e-07,2.7723888430652266e-02,3.6927917922560251e-03,1,3.5833334922790527e+00,1.4166666269302368e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.8051674398097461e+01,9.8037256960057945e+01,9.8890503282816610e+01,7.6227636576974600e-01,7.6231452846049730e-01,7.5978663592911011e-01,3.5098436849884126e+02,3.5077134173720361e+02,3.4962748347032954e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6184433439549570e-01,1.0905829181295194e-06,2.5657349030398999e-02,5.0219230593718194e-05,-7.6188257438181517e-01,4.8538012895250619e-07,2.5655697027662870e-02,-7.5930754522606225e-01,-1.1345305612853435e-06,2.6974849985739187e-02,3.7506417217217283e-03,1,3.5916666984558105e+00,1.4083333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
9.9646522510327031e+01,9.9633118729787810e+01,1.0047425930219836e+02,7.6158203330613883e-01,7.6162075718846034e-01,7.5909355309606097e-01,3.4862308270389286e+02,3.4841168322216220e+02,3.4731309246413991e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6117665388143041e-01,1.1167398258611796e-06,2.4842800001991749e-02,5.1003176822430829e-05,-7.6121545414056513e-01,5.0339802011485008e-07,2.4841091971974087e-02,-7.5863941150099601e-01,-1.7614645217905633e-06,2.6251778162270725e-02,3.8113300761827827e-03,1,3.5999999046325684e+00,1.3999999761581421e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0122952667926322e+02,1.0121712617969250e+02,1.0204004233536443e+02,7.6091339763510313e-01,7.6095294933540158e-01,7.5842507602961384e-01,3.4626335606892280e+02,3.4605322222611301e+02,3.4500098530257372e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6053294857066855e-01,1.1361446125322351e-06,2.4057027583693325e-02,5.2133049596682003e-05,-7.6057257474153939e-01,5.1421753364746474e-07,2.4055299579589129e-02,-7.5799436006040521e-01,-2.5555674038000169e-06,2.5555185154924741e-02,3.8743569830727007e-03,1,3.6083333492279053e+00,1.3916666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0280122314757705e+02,1.0278987609944339e+02,1.0359011061115751e+02,7.6026862538560802e-01,7.6030855362375549e-01,7.5777983470500054e-01,3.4390111559740842e+02,3.4369228857663614e+02,3.4268664554793094e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5991153320344429e-01,1.1487951679611192e-06,2.3297868180739541e-02,5.2668884787351381e-05,-7.5995153320344433e-01,5.1773505704129100e-07,2.3296140176635342e-02,-7.5737115789850495e-01,-3.4960076543637677e-06,2.4882920572588969e-02,3.9388535852346177e-03,1,3.6166667938232422e+00,1.3833333253860474e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0435587538961838e+02,1.0434559534857640e+02,1.0512135570427351e+02,7.5964792503139278e-01,7.5968785532794081e-01,7.5715673552478990e-01,3.4153797602005011e+02,3.4133097602005012e+02,3.4037269426892590e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5931269495295883e-01,1.1545870700113230e-06,2.2565140461262456e-02,5.2713343601747635e-05,-7.5935269495295887e-01,5.1380126492907009e-07,2.2563388458526325e-02,-7.5676877266828890e-01,-4.5639908464043184e-06,2.4234896537874136e-02,4.0060198148551864e-03,1,3.6250000000000000e+00,1.3750000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0588476791137801e+02,1.0587555487742772e+02,1.0662405302137972e+02,7.5905217614045695e-01,7.5909217586739985e-01,7.5655701689718580e-01,3.3917423337886657e+02,3.3896830038595817e+02,3.3805902194128458e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5873727917052425e-01,1.1528644415713331e-06,2.1860724219556486e-02,5.2843649910398687e-05,-7.5877734617761594e-01,5.0171631885931207e-07,2.1858965516111183e-02,-7.5618840786357400e-01,-5.7481570571438430e-06,2.3612748434834477e-02,4.0751835260864249e-03,1,3.6333332061767578e+00,1.3666666746139526e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0738731726437184e+02,1.0737930490894934e+02,1.0810019916704185e+02,7.5847837352529301e-01,7.5851854857293699e-01,7.5597872531685173e-01,3.3681011134484788e+02,3.3660537903046736e+02,3.3574685550861670e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.5818249483027089e-01,1.1440258989271907e-06,2.1181597706221574e-02,5.3112209285672833e-05,-7.5822273481659008e-01,4.8191578273162287e-07,2.1179835089134479e-02,-7.5562830187152641e-01,-7.0242608630236634e-06,2.3013622940079418e-02,4.1447573895319629e-03,1,3.6416666507720947e+00,1.3583333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.0886034021412600e+02,1.0885330015940337e+02,1.0954526692506421e+02,7.5792684708807401e-01,7.5796778403932541e-01,7.5542144869209737e-01,3.3444847134088150e+02,3.3424567108174688e+02,3.3343785653725865e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.5764873869541249e-01,1.1279676802109541e-06,2.0527620395882285e-02,5.4152803384229428e-05,-7.5768973869541245e-01,4.5436420316876941e-07,2.0525848419059620e-02,-7.5508809885240014e-01,-8.3772318532712245e-06,2.2437310149015677e-02,4.2152368264381321e-03,1,3.6500000953674316e+00,1.3500000238418579e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1030343035520212e+02,1.1029765704843648e+02,1.1096156154921263e+02,7.5739553657220804e-01,7.5743671558910441e-01,7.5488344388909734e-01,3.3208550325634593e+02,3.3188400999062225e+02,3.3112795876626535e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5713406927426274e-01,1.1046344461817140e-06,1.9896700653558273e-02,5.4508461442168940e-05,-7.5717530926058196e-01,4.1903327586771155e-07,1.9894921976026440e-02,-7.5456615993174236e-01,-9.7973581235613840e-06,2.1881975754223598e-02,4.2862298014397148e-03,1,3.6583333015441895e+00,1.3416666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1171367490688954e+02,1.1170896818041885e+02,1.1234356845442281e+02,7.5688461708166022e-01,7.5692565044157811e-01,7.5436455868281072e-01,3.2972420111835322e+02,3.2952377443292448e+02,3.2882055895759117e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.5663870981852477e-01,1.0740060998133850e-06,1.9289110363654379e-02,5.4354557799727071e-05,-7.5667980316045735e-01,3.7601142040925806e-07,1.9287282359550184e-02,-7.5406237446866242e-01,-1.1271695562314530e-05,2.1347702146522950e-02,4.3576877228890523e-03,1,3.6666665077209473e+00,1.3333333730697632e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1308333748348082e+02,1.1307985640590013e+02,1.1368671097216489e+02,7.5639394034360197e-01,7.5643548230849733e-01,7.5386549348730569e-01,3.2736424300646604e+02,3.2716488247451605e+02,3.2651545464575588e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5616256105201585e-01,1.0359228148060080e-06,1.8704674165788616e-02,5.5060642635127219e-05,-7.5620416157028525e-01,3.2521529958028945e-07,1.8702822163052489e-02,-7.5357748369170285e-01,-1.2789453081782371e-05,2.0834264354583930e-02,4.4285790831684393e-03,1,3.6749999523162842e+00,1.3250000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1441092942306184e+02,1.1440911587084219e+02,1.1498824063159752e+02,7.5592217529599459e-01,7.5596358480946224e-01,7.5338390297067770e-01,3.2500376984952663e+02,3.2480570282717127e+02,3.2421010532563400e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5570436915506756e-01,9.9025294640650367e-07,1.8142250096651109e-02,5.4920460614246475e-05,-7.5574583564388986e-01,2.6659238387003298e-07,1.8140374095283046e-02,-7.5310920875829046e-01,-1.4343239424494148e-05,2.0340628281883502e-02,4.4998807237247515e-03,1,3.6833333969116211e+00,1.3166667222976685e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1569240681074331e+02,1.1569136675602068e+02,1.1624442883977214e+02,7.5546885351454662e-01,7.5551103954196441e-01,7.5291989532697801e-01,3.2264463696037171e+02,3.2244817047154936e+02,3.2190645759895756e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5526371475446852e-01,9.3696876574550681e-07,1.7601706342029011e-02,5.5973387284116859e-05,-7.5530595474078788e-01,2.0019640898119415e-07,1.7599883691778714e-02,-7.5265769768635771e-01,-1.5923499198615983e-05,1.9866658785165435e-02,4.5708237417980899e-03,1,3.6916666030883789e+00,1.3083332777023315e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1692412912564549e+02,1.1692368958919224e+02,1.1745247635884505e+02,7.5503417417187413e-01,7.5507612188928319e-01,7.5247307646107431e-01,3.2028691181970146e+02,3.2009151233797070e+02,3.1960481734532414e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.5484085050538707e-01,8.7601460097962185e-07,1.7082638069921476e-02,5.5688673516398150e-05,-7.5488285050538706e-01,1.2604259084327382e-07,1.7080802016726473e-02,-7.5222260290281273e-01,-1.7522728541090895e-05,1.9411889071116392e-02,4.6418031237373796e-03,1,3.7000000476837158e+00,1.2999999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1810161468481544e+02,1.1810266798726956e+02,1.1860853412664466e+02,7.5461715697973464e-01,7.5465934511426402e-01,7.5204344061958728e-01,3.1793287214245254e+02,3.1773877880051987e+02,3.1730685711701710e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.5443483830851632e-01,8.0738568320388341e-07,1.6585009861055953e-02,5.6041477419164167e-05,-7.5447707829483557e-01,4.4201188841168138e-08,1.6583115189776954e-02,-7.5180395635960884e-01,-1.9133073491529859e-05,1.8976110323227532e-02,4.7115873836959324e-03,1,3.7083334922790527e+00,1.2916666269302368e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.1922400413774729e+02,1.1922572409670532e+02,1.1971239176066206e+02,7.5421746258079447e-01,7.5426014594057633e-01,7.5162993843669601e-01,3.1557990266986917e+02,3.1538736917395511e+02,3.1500984308549465e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5404540292911704e-01,7.3093803251334407e-07,1.6107700172029785e-02,5.6723620936168110e-05,-7.5408813618116000e-01,-4.5430107771415843e-08,1.6105821494497956e-02,-7.5140076207139295e-01,-2.0750551579769218e-05,1.8558403842368898e-02,4.7809195543090446e-03,1,3.7166666984558105e+00,1.2833333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2028883522564554e+02,1.2029159543005761e+02,1.2076086979510447e+02,7.5383394496021350e-01,7.5387689723287987e-01,7.5123198898287191e-01,3.1322848580301962e+02,3.1303752604847364e+02,3.1271441732168904e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5367144285959564e-01,6.4658131289094340e-07,1.5650316221711327e-02,5.7104359003530802e-05,-7.5371444285959555e-01,-1.4288966278851498e-07,1.5648464218975196e-02,-7.5101247769867863e-01,-2.2369865572101508e-05,1.8158334223750960e-02,4.8491226622393007e-03,1,3.7249999046325684e+00,1.2749999761581421e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2129255130141333e+02,1.2129589743124228e+02,1.2175063802695523e+02,7.5346710809154249e-01,7.5351092664391195e-01,7.5084955006671061e-01,3.1088189850270686e+02,3.1069239083076809e+02,3.1042340291849911e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5331349052941377e-01,5.5434504369466977e-07,1.5213152084522506e-02,5.8284611815465382e-05,-7.5335735668660397e-01,-2.4808372383013013e-07,1.5211237464699282e-02,-7.5063908257762590e-01,-2.3983916382452773e-05,1.7776106146752853e-02,4.9165478412285975e-03,1,3.7333333492279053e+00,1.2666666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2223430764970756e+02,1.2223896060157392e+02,1.2268324363326349e+02,7.5311573605570170e-01,7.5315968967988345e-01,7.5048231604459426e-01,3.0853600520293014e+02,3.0834793819583848e+02,3.0813242591228158e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5297038934854998e-01,4.5394552000650300e-07,1.4794893097920720e-02,5.8490296286863612e-05,-7.5301438934854992e-01,-3.6127999991999505e-07,1.4792965093816522e-02,-7.5028032573775139e-01,-2.5591451083433084e-05,1.7410472555587825e-02,4.9823062466161821e-03,1,3.7416667938232422e+00,1.2583333253860474e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2311261792166151e+02,1.2311733788061953e+02,1.2355593664936035e+02,7.5278015160030209e-01,7.5282358629296087e-01,7.5012906782041300e-01,3.0619337656727640e+02,3.0600637656727639e+02,3.0584373466566501e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5264249296926344e-01,3.4530587151104041e-07,1.4395494314767273e-02,5.7828686002506376e-05,-7.5268597294190220e-01,-4.8250676578916113e-07,1.4393542312031141e-02,-7.4993501128654250e-01,-2.7187427833095979e-05,1.7061402530921664e-02,5.0478075865133219e-03,1,3.7500000000000000e+00,1.2500000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2391198301596592e+02,1.2391829000937696e+02,1.2435498566459708e+02,7.5246072193354752e-01,7.5250467935381038e-01,7.4979029793421126e-01,3.0385409899645322e+02,3.0366816600354491e+02,3.0355812645551225e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5233015888883292e-01,2.2757342652186251e-07,1.4016226734320899e-02,5.8538633309906065e-05,-7.5237415888883286e-01,-6.1255235538449307e-07,1.4014350732952834e-02,-7.4960361710532031e-01,-2.8764889577071569e-05,1.6729997463525527e-02,5.1127295501826979e-03,1,3.7583332061767578e+00,1.2416666746139526e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2464586910179686e+02,1.2465234907443555e+02,1.2509156895875429e+02,7.5215521812227448e-01,7.5219930924391321e-01,7.4946605487561668e-01,3.0151873141963722e+02,3.0133399910525668e+02,3.0127442018480576e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.5203123823492335e-01,1.0129927910274287e-07,1.3655221953039712e-02,5.8745181930867060e-05,-7.5207537207773301e-01,-7.5085572609621563e-07,1.3653269950303580e-02,-7.4928626594896264e-01,-3.0323362841228479e-05,1.6414525436492081e-02,5.1749576434160010e-03,1,3.7666666507720947e+00,1.2333333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2531241943258031e+02,1.2531985915976497e+02,1.2576609244403988e+02,7.5186383933139389e-01,7.5190803916351956e-01,7.4915444048182556e-01,2.9918898100285560e+02,2.9900618074372090e+02,2.9899608726313284e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.5174595818832124e-01,-3.3604933943273093e-08,1.3312316848034998e-02,5.8904956622140644e-05,-7.5179019817464066e-01,-8.9747029665324506e-07,1.3310440846666931e-02,-7.4898108182510059e-01,-3.1858785784893858e-05,1.6114815140778956e-02,5.2364240189364140e-03,1,3.7750000953674316e+00,1.2250000238418579e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2591659268028070e+02,1.2592409941455705e+02,1.2638141798462615e+02,7.5158589551045085e-01,7.5163085637252269e-01,7.4885587367199224e-01,2.9686055887631494e+02,2.9667882562427189e+02,2.9671854753121283e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5147367218074357e-01,-1.7754658941744133e-07,1.2986416465058619e-02,5.9936768285161947e-05,-7.5151867218074353e-01,-1.0528038373959686e-06,1.2984540463690554e-02,-7.4868852249204931e-01,-3.3372239099600286e-05,1.5829929075563971e-02,5.2961856615412681e-03,1,3.7833333015441895e+00,1.2166666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2645977330681697e+02,1.2646791995120370e+02,1.2693938422101917e+02,7.5132075954315836e-01,7.5136572187366646e-01,7.4856905560724818e-01,2.9453726712834839e+02,2.9435660045660029e+02,2.9444359851785583e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5121377353056074e-01,-3.3052122539387812e-07,1.2677573842259381e-02,5.9956963074206043e-05,-7.5125877353056070e-01,-1.2168143450664307e-06,1.2675721839523249e-02,-7.4840730552905277e-01,-3.4859689930660589e-05,1.5559845933411729e-02,5.3547763265264147e-03,1,3.7916665077209473e+00,1.2083333730697632e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2693720294817035e+02,1.2694500191163164e+02,1.2743571059749212e+02,7.5106892161180538e-01,7.5111412476789008e-01,7.4829480110644675e-01,2.9221830318750881e+02,2.9203910215097005e+02,2.9217255819634727e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5096676987765310e-01,-4.9287827995886042e-07,1.2385835419564339e-02,6.0297281658922628e-05,-7.5101200986397243e-01,-1.3898369166061231e-06,1.2383975367737405e-02,-7.4813825884761320e-01,-3.6317671333953771e-05,1.5304578493475010e-02,5.4118454176960602e-03,1,3.7999999523162842e+00,1.2000000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2734865799780488e+02,1.2735765799780488e+02,1.2787101160902606e+02,7.5082906074441524e-01,7.5087449231030690e-01,7.4803179571549405e-01,2.8990158859526071e+02,2.8972405508408303e+02,2.8990243248912526e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5073137054912176e-01,-6.6507373098120232e-07,1.2110498239567138e-02,6.0614852067351252e-05,-7.5077683703794418e-01,-1.5723293891259281e-06,1.2108699587948774e-02,-7.4788009294314861e-01,-3.7746117343166204e-05,1.5063588979485447e-02,5.4675274536877894e-03,1,3.8083333969116211e+00,1.1916667222976685e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2769643916022238e+02,1.2770543916022238e+02,1.2824573414881019e+02,7.5060178702444913e-01,7.5064769897017425e-01,7.4778042782093945e-01,2.8758937698336587e+02,2.8741291049454350e+02,2.8763538287955271e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5050820226123527e-01,-8.4724921784450480e-07,1.1851614055261962e-02,6.1273703856278797e-05,-7.5055414872269632e-01,-1.7644294819384707e-06,1.1849791405011663e-02,-7.4763321017712492e-01,-3.9142265180508790e-05,1.4836838229638209e-02,5.5219290944313690e-03,1,3.8166666030883789e+00,1.1833332777023315e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2798089614542849e+02,1.2798989614542847e+02,1.2856106772930988e+02,7.5038660472390206e-01,7.5043217231094284e-01,7.4753972645752143e-01,2.8528137403368942e+02,2.8510633508390885e+02,2.8537099429613033e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5029679036241914e-01,-1.0396715799824613e-06,1.1608878110591522e-02,6.0828273043378198e-05,-7.5034239088068855e-01,-1.9664091583293712e-06,1.1607102109223458e-02,-7.4739665770187269e-01,-4.0504561484147280e-05,1.4624020564423764e-02,5.5754686870817293e-03,1,3.8250000476837158e+00,1.1749999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2820329228021077e+02,1.2821229228021079e+02,1.2881723606729440e+02,7.5018272091700378e-01,7.5022892863618607e-01,7.4731086774534383e-01,2.8297928445599041e+02,2.8280595112773847e+02,2.8311162986208211e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.5009635760142124e-01,-1.2424632624214337e-06,1.1382245623637353e-02,6.1696740447305683e-05,-7.5014259758774071e-01,-2.1784158905717879e-06,1.1380469622269287e-02,-7.4717162291995698e-01,-4.1830971696663268e-05,1.4425150066499727e-02,5.6263919728065399e-03,1,3.8333334922790527e+00,1.1666666269302368e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2836614625862092e+02,1.2837466628598224e+02,1.2901630044316926e+02,7.4999052872838035e-01,7.5003649790659055e-01,7.4709208640014446e-01,2.8068080389027261e+02,2.8050853714231562e+02,2.8085362604511812e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.4990731941947875e-01,-1.4561577581357807e-06,1.1171171778429443e-02,6.1390276212114467e-05,-7.4995331941947874e-01,-2.4010255352157663e-06,1.1169445103633744e-02,-7.4695636019391021e-01,-4.3122239698097171e-05,1.4239736848139638e-02,5.6767319106436421e-03,1,3.8416666984558105e+00,1.1583333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2847050946470387e+02,1.2847870920556920e+02,1.2915995556491720e+02,7.4980906623721499e-01,7.4985527592170254e-01,7.4688338166241253e-01,2.7838617748665473e+02,2.7821497774578938e+02,2.7859754572025275e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4972872869428597e-01,-1.6810621640818107e-06,1.0975506277343294e-02,6.1725811232222398e-05,-7.4977496868060522e-01,-2.6346084642832871e-06,1.0973774248693693e-02,-7.4675088106674359e-01,-4.4377900769228764e-05,1.4067636227533585e-02,5.7256215342572784e-03,1,3.8499999046325684e+00,1.1499999761581421e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2851814568426460e+02,1.2852590569794523e+02,1.2924913634677566e+02,7.4963876202174839e-01,7.4968497288663405e-01,7.4668537040281069e-01,2.7609822936298315e+02,2.7592833550649277e+02,2.7634744970848971e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4956102494968668e-01,-1.9171821877202900e-06,1.0795302576054502e-02,6.1737898782404467e-05,-7.4960726493600605e-01,-2.8792135159535570e-06,1.0793613190405464e-02,-7.4655580991179671e-01,-4.5595940914005868e-05,1.3908922056404066e-02,5.7729019169552465e-03,1,3.8583333492279053e+00,1.1416666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2851113372086829e+02,1.2851889373454895e+02,1.2928549007175917e+02,7.4947851652132658e-01,7.4952472907430578e-01,7.4649647878843539e-01,2.7381234505517438e+02,2.7364397105467174e+02,2.7409783856202569e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4940312860972491e-01,-2.1652978943813110e-06,1.0629909664124446e-02,6.1747334431101807e-05,-7.4944936859604416e-01,-3.1357289953534556e-06,1.0628302963415277e-02,-7.4636958972701739e-01,-4.6779083627791589e-05,1.3763111780467281e-02,5.8191920696768640e-03,1,3.8666667938232422e+00,1.1333333253860474e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2845252511880892e+02,1.2845928513248955e+02,1.2927128171232513e+02,7.4932793286472155e-01,7.4937514619659318e-01,7.4631712740378053e-01,2.7153025469302634e+02,2.7136325469302631e+02,2.7185013350280911e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.4925465147807180e-01,-2.4256533453805321e-06,1.0479385004160270e-02,6.3092072855519101e-05,-7.4930189146439119e-01,-3.4044651459389731e-06,1.0477809002792205e-02,-7.4619265045202254e-01,-4.7927241418908495e-05,1.3630093357121238e-02,5.8635819101674454e-03,1,3.8750000000000000e+00,1.1250000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2833378785372290e+02,1.2834048086031186e+02,1.2919897273191188e+02,7.4918943608613020e-01,7.4923664990441896e-01,7.4614778950620564e-01,2.6925377250107863e+02,2.6908801248739792e+02,2.6960643354996779e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.4911801157994151e-01,-2.6995158472382608e-06,1.0344751154052388e-02,6.3103710140010227e-05,-7.4916525156626079e-01,-3.6867691266838847e-06,1.0343181853393491e-02,-7.4602545336141124e-01,-4.9038509352829304e-05,1.3510801101131661e-02,5.9077985309101237e-03,1,3.8833332061767578e+00,1.1166666746139526e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2816833449611073e+02,1.2817485452347208e+02,1.2908046014589382e+02,7.4906024988239062e-01,7.4910822422845280e-01,7.4598831049124570e-01,2.6698216146455161e+02,2.6681742915017111e+02,2.6736560029683272e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.4899046247500456e-01,-2.9864938689537891e-06,1.0224598747188778e-02,6.4127678674959958e-05,-7.4903846247500450e-01,-3.9823313719955682e-06,1.0223046744452645e-02,-7.4586787240393748e-01,-5.0117954975753452e-05,1.3404123230526454e-02,5.9497231503568586e-03,1,3.8916666507720947e+00,1.1083333492279053e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2795876169703727e+02,1.2796432196985261e+02,1.2891682710672029e+02,7.4894139838408569e-01,7.4898841439918373e-01,7.4583730046185415e-01,2.6471616203859935e+02,2.6455336177946469e+02,2.6512995479331772e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.4887303720001064e-01,-3.2869305236526038e-06,1.0118771103685885e-02,6.2854295929993203e-05,-7.4892007744546474e-01,-4.2915469956527742e-06,1.0117295102317819e-02,-7.4571852483485113e-01,-5.1167541380891763e-05,1.3309933094496840e-02,5.9916529983636739e-03,1,3.9000000953674316e+00,1.1000000238418579e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2770715057996868e+02,1.2771167060732999e+02,1.2871240409727369e+02,7.4883140544536919e-01,7.4887864933500992e-01,7.4569427089484686e-01,2.6245186798683187e+02,2.6229013473478892e+02,2.6289414926506686e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4876426984994970e-01,-3.6020372224848596e-06,1.0026935443146565e-02,6.3162842873602012e-05,-7.4881153659790678e-01,-4.6156582694277921e-06,1.0025544239750210e-02,-7.4557693333835717e-01,-5.2192676433509538e-05,1.3227854082949641e-02,6.0326597581898088e-03,1,3.9083333015441895e+00,1.0916666984558105e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2741707955765197e+02,1.2742159958501330e+02,1.2846878263529592e+02,7.4872956972929217e-01,7.4877778690583974e-01,7.4556040999536388e-01,2.6019173116950157e+02,2.6003106449775350e+02,2.6066118351391879e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4866346489427060e-01,-3.9321296032472082e-06,9.9490196453768595e-03,6.4470947371077472e-05,-7.4871170488059002e-01,-4.9549301750567441e-06,9.9476231108318117e-03,-7.4544429091130138e-01,-5.3195968131984433e-05,1.3157837341407895e-02,6.0710114083661771e-03,1,3.9166665077209473e+00,1.0833333730697632e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2708785653781922e+02,1.2709173709713056e+02,1.2818511094151751e+02,7.4863799731396508e-01,7.4868597536888370e-01,7.4543466613753639e-01,2.5793678972459327e+02,2.5777742919264324e+02,2.5843153647896975e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4857273303378968e-01,-4.2781080104707392e-06,9.8849898252635886e-03,6.4156483214581237e-05,-7.4862073303378973e-01,-5.3101641137302484e-06,9.8836441985292820e-03,-7.4531954834770375e-01,-5.4182350633371503e-05,1.3099902129279792e-02,6.1097425614137380e-03,1,3.9249999523162842e+00,1.0750000476837158e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2672126189737449e+02,1.2672431543591348e+02,1.2786343766073780e+02,7.4855489924743868e-01,7.4860311813142888e-01,7.4531741145558850e-01,2.5568388253915964e+02,2.5552581551680427e+02,2.5620281102963685e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4849029084007768e-01,-4.6413651362458046e-06,9.8346750686673628e-03,6.4482537160852904e-05,-7.4853853082639699e-01,-5.6826235688581142e-06,9.8333851921508335e-03,-7.4520308247268852e-01,-5.5159169422813735e-05,1.3053935670585819e-02,6.1469056479117046e-03,1,3.9333333969116211e+00,1.0666667222976685e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2631950589684379e+02,1.2632149241302744e+02,1.2750548311531574e+02,7.4848045286811282e-01,7.4852867265118361e-01,7.4520770348859722e-01,2.5343427818283348e+02,2.5327781169401115e+02,2.5397601474470954e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4841631923416063e-01,-5.0226910860100579e-06,9.7980064893251964e-03,6.4487060925100693e-05,-7.4846455922048005e-01,-6.0728679610353467e-06,9.7967782342867939e-03,-7.4509395266758371e-01,-5.6133296212165269e-05,1.3019942696655016e-02,6.1836615591321781e-03,1,3.9416666030883789e+00,1.0583332777023315e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2588428070314981e+02,1.2588556074419179e+02,1.2711185881932306e+02,7.4841489695146557e-01,7.4846287764369945e-01,7.4510614072042958e-01,2.5118900214906336e+02,2.5103360266733273e+02,2.5175169135319032e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.4835106033927246e-01,-5.4231895102952455e-06,9.7748770691217617e-03,6.4170084190754388e-05,-7.4839906033927239e-01,-6.4817496732156108e-06,9.7737114942143891e-03,-7.4499276257971192e-01,-5.7113854941581499e-05,1.2997720048566148e-02,6.2196048051269132e-03,1,3.9500000476837158e+00,1.0499999523162842e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2541766586627790e+02,1.2541851922189116e+02,1.2668599631455589e+02,7.4835725870677261e-01,7.4840548031249221e-01,7.4501188594512868e-01,2.4894896225574968e+02,2.4879529559924578e+02,2.4953094843069437e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.4829354394522407e-01,-5.8436742548504351e-06,9.7651747577609353e-03,6.4493831571778485e-05,-7.4834178393154349e-01,-6.9097806418856855e-06,9.7640800908167479e-03,-7.4489867649016073e-01,-5.8111105152849562e-05,1.2987230114655249e-02,6.2547167985263739e-03,1,3.9583334922790527e+00,1.0416666269302368e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2492221302882106e+02,1.2492175981782003e+02,1.2622767384058128e+02,7.4830770053700590e-01,7.4835641637564787e-01,7.4492532688290036e-01,2.4671151675316310e+02,2.4655875673948248e+02,2.4731158149066778e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4824393449314597e-01,-6.2857595056551105e-06,9.7687820951541816e-03,6.5154712565884627e-05,-7.4829266774518899e-01,-7.3583269907490204e-06,9.7677654221131581e-03,-7.4481208334909643e-01,-5.9139398681168575e-05,1.2988429806884314e-02,6.2888755657629480e-03,1,3.9666666984558105e+00,1.0333333015441895e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2439828839042566e+02,1.2439676817233295e+02,1.2573829400052873e+02,7.4826679083823644e-01,7.4831577441454888e-01,7.4484607142592851e-01,2.4447634922182115e+02,2.4432494974009052e+02,2.4509255288915301e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4820280121973637e-01,-6.7504952337106140e-06,9.7856229337234240e-03,6.5512492620770259e-05,-7.4825180121973645e-01,-7.8282718593638648e-06,9.7846865539069714e-03,-7.4473259134366154e-01,-6.0215883812097162e-05,1.3001292363904914e-02,6.3230948555320675e-03,1,3.9749999046325684e+00,1.0249999761581421e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2384814501458177e+02,1.2384579888475281e+02,1.2521818072752278e+02,7.4823366479973363e-01,7.4828264943126399e-01,7.4477389582093811e-01,2.4224726547752633e+02,2.4209713163471656e+02,2.4287980355478956e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4816927989377924e-01,-7.2381122987762868e-06,9.8155800041828736e-03,6.5513425909498121e-05,-7.4821827989377920e-01,-8.3198320454725627e-06,9.8147288962108677e-03,-7.4465997772874526e-01,-6.1357342619022646e-05,1.3025721701718054e-02,6.3568120697322511e-03,1,3.9833333492279053e+00,1.0166666507720947e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2327409205600651e+02,1.2327043910414015e+02,1.2466149717904673e+02,7.4820910472530089e-01,7.4825809064119431e-01,7.4470865824551857e-01,2.4001957716157145e+02,2.3987075014079912e+02,2.4066566567264053e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4814415190242489e-01,-7.7502568351975259e-06,9.8586106278740742e-03,6.5513394984962768e-05,-7.4819315190242497e-01,-8.8349369279220467e-06,9.8578635266176814e-03,-7.4459409769308593e-01,-6.2592132443617922e-05,1.3061820914744620e-02,6.3911089181867362e-03,1,3.9916667938232422e+00,1.0083333253860474e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2267609648743540e+02,1.2267137652847738e+02,1.2405445390179111e+02,7.4819154549195943e-01,7.4824077265066757e-01,7.4465018415088036e-01,2.3779417218946597e+02,2.3764717218946595e+02,2.3846017184744952e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4812585072563553e-01,-8.2872070840799717e-06,9.9146433548650444e-03,6.5833928049820970e-05,-7.4817509071195498e-01,-9.3743789222602212e-06,9.9140005544546238e-03,-7.4453477027417381e-01,-6.3849743372282097e-05,1.3109856623837990e-02,6.4249656604550573e-03,1,4.0000000000000000e+00,1.0000000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01
1.2205478107193547e+02,1.2204906111297745e+02,1.2342771283312624e+02,7.4818199619182413e-01,7.4823105144956525e-01,7.4459909420833315e-01,2.3557362377909084e+02,2.3542769050446984e+02,2.3626821107049955e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.4811537050845667e-01,-8.8508321792207274e-06,9.9845557817573871e-03,6.5601425138676349e-05,-7.4816443723383563e-01,-9.9407756628609503e-06,9.9840227210018489e-03,-7.4448259437117903e-01,-6.5044067912543220e-05,1.3170925964144545e-02,6.4590126561005490e-03,1,4.0083332061767578e+00,9.9166667461395264e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.2141428999614996e+02,1.2140843671442576e+02,1.2281006082601655e+02,7.4818083938831048e-01,7.4823006870925823e-01,7.4455488895231259e-01,2.3335647376251734e+02,2.3321174040804968e+02,2.3407093994422763e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.4811310397565833e-01,-9.4402927336404974e-06,1.0067321789620285e-02,6.5832422078071715e-05,-7.4816234396197767e-01,-1.0533763869775763e-05,1.0066859120528834e-02,-7.4443709071365449e-01,-6.6108460400050710e-05,1.3243709047121887e-02,6.4938714216915020e-03,1,4.0166664123535156e+00,9.8333334922790527e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.2075505120037386e+02,1.2074929120084123e+02,1.2218096768244918e+02,7.4818627718274677e-01,7.4823606782788277e-01,7.4451751881553596e-01,2.3114176384299037e+02,2.3099896378873515e+02,2.3187808278291013e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.4811725006042473e-01,-1.0056553012473407e-05,1.0162850559802183e-02,6.6578804131270399e-05,-7.4816705011467999e-01,-1.1154690568738049e-05,1.0162494553008595e-02,-7.4439821211931911e-01,-6.7125804064975319e-05,1.3327879693792160e-02,6.5276229045829358e-03,1,4.0250000953674316e+00,9.7500002384185791e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.2007912357887518e+02,1.2007240361991714e+02,1.2153697561598236e+02,7.4820003420800318e-01,7.4824926719483953e-01,7.4448644818469056e-01,2.2892951532718794e+02,2.2878804870177802e+02,2.2968419553433074e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4812953093929657e-01,-1.0700874565989501e-05,1.0270983533270175e-02,6.5828503733731967e-05,-7.4817877092561591e-01,-1.1805090949756654e-05,1.0270810201999679e-02,-7.4436542318756249e-01,-6.8100640600055995e-05,1.3423203759667865e-02,6.5625057784648401e-03,1,4.0333333015441895e+00,9.6666663885116577e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.1938706699289457e+02,1.1938034703393654e+02,1.2087732004373521e+02,7.4822003493370248e-01,7.4826926926630133e-01,7.4446280632744088e-01,2.2671953099221085e+02,2.2657986437075107e+02,2.2749202492572874e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4814786495775620e-01,-1.1374676428626724e-05,1.0391765349466387e-02,6.5826621592972464e-05,-7.4819710494407565e-01,-1.2486342368082576e-05,1.0391698687320412e-02,-7.4433984943427411e-01,-6.9041434558519545e-05,1.3529662534316918e-02,6.5952531002728340e-03,1,4.0416665077209473e+00,9.5833331346511841e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.1867959293453387e+02,1.1867247299964843e+02,1.2020355044373719e+02,7.4824776326790055e-01,7.4829699896828972e-01,7.4444463767759261e-01,2.2451314099694690e+02,2.2437414099694689e+02,2.2530118057784682e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.4817372995583875e-01,-1.2079494702596678e-05,1.0525204708593621e-02,6.5824411100518833e-05,-7.4822296994215809e-01,-1.3199970738377872e-05,1.0525244706186362e-02,-7.4431953076167723e-01,-6.9954169902994263e-05,1.3647233587574078e-02,6.6293969221261758e-03,1,4.0500001907348633e+00,9.4999998807907104e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.1795829297829317e+02,1.1795010638629533e+02,1.1951551694205165e+02,7.4828249609516095e-01,7.4833173319046642e-01,7.4443370444734080e-01,2.2230909392764943e+02,2.2217102719372906e+02,2.2311181338220456e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4820639615322437e-01,-1.2817351208889310e-05,1.0671297708676725e-02,6.5821921143503846e-05,-7.4825563613954382e-01,-1.3947495141043293e-05,1.0671444371980705e-02,-7.4430622410794367e-01,-7.0844869080297827e-05,1.3775937455920463e-02,6.6624518441406200e-03,1,4.0583333969116211e+00,9.4166666269302368e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.1722405967513927e+02,1.1721480634922105e+02,1.1881432598139637e+02,7.4832394785265488e-01,7.4837347972447832e-01,7.4442811877027748e-01,2.2010708814436731e+02,2.1997062151132752e+02,2.2092426190116916e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4824557192763774e-01,-1.3589981247991987e-05,1.0829958303412048e-02,6.6210997013150402e-05,-7.4829510529459808e-01,-1.4730312489085644e-05,1.0830211640108067e-02,-7.4429803701154296e-01,-7.1718193462052686e-05,1.3915698201065186e-02,6.6961361333533450e-03,1,4.0666666030883789e+00,9.3333333730697632e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.1647735921147726e+02,1.1646727921476599e+02,1.1809575830460497e+02,7.4837200086977707e-01,7.4842200131968040e-01,7.4442896863646957e-01,2.1790816117005869e+02,2.1777300118045059e+02,2.1873836145892960e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4829113173720962e-01,-1.4398809627477833e-05,1.1001187733222012e-02,6.6831596159132799e-05,-7.4834113173720973e-01,-1.5549630112048215e-05,1.1001583739404595e-02,-7.4429605054449832e-01,-7.2571436856703569e-05,1.4066567783671685e-02,6.7292814606326468e-03,1,4.0749998092651367e+00,9.2500001192092896e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.1571962181418411e+02,1.1570890185522609e+02,1.1735305995717226e+02,7.4842754216273211e-01,7.4847754507717945e-01,7.4443597105412285e-01,2.1571190384234401e+02,2.1557781045012314e+02,2.1655588988146485e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4834395495945927e-01,-1.5245378575193238e-05,1.1184938447999265e-02,6.6829082893055382e-05,-7.4839395495945926e-01,-1.6406667713118803e-05,1.1185505110145242e-02,-7.4429997027654560e-01,-7.3418925669329973e-05,1.4228794563175618e-02,6.7633994026259220e-03,1,4.0833334922790527e+00,9.1666668653488159e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.1495145743953358e+02,1.1494000416787058e+02,1.1659333593337261e+02,7.4849012313837027e-01,7.4854012762714361e-01,7.4444865818991257e-01,2.1351781300097457e+02,2.1338478629999886e+02,2.1437666616190367e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4840358279412011e-01,-1.6131101676087626e-05,1.1381285176221553e-02,6.6825583430137655e-05,-7.4845358279412022e-01,-1.7302820389584226e-05,1.1381958507492051e-02,-7.4430931702858361e-01,-7.4278535225897412e-05,1.4402584820617140e-02,6.7986808310584353e-03,1,4.0916666984558105e+00,9.0833336114883423e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.1417377555689802e+02,1.1416125554368476e+02,1.1582525503189161e+02,7.4855895109743487e-01,7.4860895845599063e-01,7.4446647551362799e-01,2.1132565880797208e+02,2.1119425891648251e+02,2.1219877978596841e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4846921408899258e-01,-1.7057190614567610e-05,1.1590142410095587e-02,6.6823640496415000e-05,-7.4851921408899247e-01,-1.8239075381716395e-05,1.1591002420946635e-02,-7.4432353144369956e-01,-7.5125549379879571e-05,1.4587773743326064e-02,6.8348582526444376e-03,1,4.0999999046325684e+00,8.9999997615814209e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.1338708732580422e+02,1.1337374067593170e+02,1.1504727309945450e+02,7.4863455871715989e-01,7.4868456809343875e-01,7.4449058734033924e-01,2.0913637524956997e+02,2.0900624192680380e+02,2.1002328224513894e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4854137141372779e-01,-1.8024532683578100e-05,1.1811505845688132e-02,6.6820258815533052e-05,-7.4859137141372789e-01,-1.9216329036312940e-05,1.1812492513411514e-02,-7.4434377090650405e-01,-7.5973598770751893e-05,1.4784302147010908e-02,6.8712424797011343e-03,1,4.1083335876464844e+00,8.9166665077209473e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.1259207233075682e+02,1.1257765908349712e+02,1.1426121750338716e+02,7.4871698793047636e-01,7.4876700019803322e-01,7.4452084130713903e-01,2.0694937065609636e+02,2.0682123720533838e+02,2.0784990343137935e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4862008630853072e-01,-1.9034349830564508e-05,1.2045349348713338e-02,6.6818292207368582e-05,-7.4867008630853071e-01,-2.0235761557981901e-05,1.2046512005005606e-02,-7.4436987587946246e-01,-7.6826959346562490e-05,1.4992088673197158e-02,6.9080368359304752e-03,1,4.1166667938232422e+00,8.8333332538604736e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.1178913449005938e+02,1.1177465451742069e+02,1.1346685376498452e+02,7.4880550329110807e-01,7.4885551792749072e-01,7.4455705392388460e-01,2.0476537006896402e+02,2.0463761005528335e+02,2.0567905031521587e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4870461073931627e-01,-2.0087991031409439e-05,1.2291739575899612e-02,6.6815158360847130e-05,-7.4875461073931626e-01,-2.1298679288605801e-05,1.2293039575899613e-02,-7.4440165079403886e-01,-7.7688498422844466e-05,1.5211272132702378e-02,6.9447350226650309e-03,1,4.1250000000000000e+00,8.7500000000000000e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.1098134387579054e+02,1.1096662391683250e+02,1.1266590327384159e+02,7.4890126176505523e-01,7.4895128003186184e-01,7.4459825052788897e-01,2.0258361034883586e+02,2.0245767707421487e+02,2.0350971786255826e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.4879606932540765e-01,-2.1189141881184329e-05,1.2551509207596161e-02,6.6814658662789431e-05,-7.4884606932540765e-01,-2.2408953287856469e-05,1.2553015880134060e-02,-7.4443809296240515e-01,-7.8561555096500607e-05,1.5442501457891410e-02,6.9836667711837795e-03,1,4.1333332061767578e+00,8.6666667461395264e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.1016811494037893e+02,1.1015263496774024e+02,1.1185888777064142e+02,7.4900373784012841e-01,7.4905375840864674e-01,7.4464604527016864e-01,2.0040437799355402e+02,2.0027951131632020e+02,2.0134343152219020e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.4889394314773972e-01,-2.2336757950627853e-05,1.2823788701980763e-02,6.6810873279139180e-05,-7.4894394314773971e-01,-2.3565364792689720e-05,1.2825415366533997e-02,-7.4448082382781167e-01,-7.9448424224426098e-05,1.5685100240417645e-02,7.0225896220223140e-03,1,4.1416664123535156e+00,8.5833334922790527e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.0934921389643497e+02,1.0933277396437087e+02,1.1104653362188702e+02,7.4911219891005854e-01,7.4916222314874603e-01,7.4469889380610854e-01,1.9822716005472438e+02,1.9810431995989458e+02,1.9917915985418853e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.4899748547749367e-01,-2.3532580317929139e-05,1.3108616439310630e-02,6.6810330582055795e-05,-7.4904748547749378e-01,-2.4769852151981448e-05,1.3110436433885106e-02,-7.4452828854408282e-01,-8.0352091819483988e-05,1.5939034636082892e-02,7.0623964655377579e-03,1,4.1500000953674316e+00,8.5000002384185791e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.0852504959865121e+02,1.0850854292503683e+02,1.1022779624554859e+02,7.4922677347592870e-01,7.4927680183381928e-01,7.4475761219685954e-01,1.9605264739881892e+02,1.9592994078708963e+02,1.9701588804309844e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.4910681317239014e-01,-2.4778451864343915e-05,1.3405893346385193e-02,6.6811148269985219e-05,-7.4915681317239025e-01,-2.6024100289281905e-05,1.3407922685212268e-02,-7.4458129223630676e-01,-8.1275288651727856e-05,1.6204299952285658e-02,7.1024072886087999e-03,1,4.1583333015441895e+00,8.4166663885116577e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.0769558968311063e+02,1.0767801631825105e+02,1.0940378988594878e+02,7.4934817927832875e-01,7.4939854532883721e-01,7.4482182970051480e-01,1.9387927729846581e+02,1.9375861067700603e+02,1.9485474487282815e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.4922262938207473e-01,-2.6076198212535292e-05,1.3715656863938563e-02,6.7257233045779868e-05,-7.4927296276061495e-01,-2.7330052156213929e-05,1.3717899541014676e-02,-7.4463945391687292e-01,-8.2220937903432919e-05,1.6480828003682738e-02,7.1437940625532024e-03,1,4.1666665077209473e+00,8.3333331346511841e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.0686207054908715e+02,1.0684383056276782e+02,1.0857499043201300e+02,7.4947518721952378e-01,7.4952606437560965e-01,7.4489239772997751e-01,1.9170893828725968e+02,1.9158957824950645e+02,1.9269605843616975e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.4934368818933428e-01,-2.7427723850209427e-05,1.4037947954532889e-02,6.7934317724845718e-05,-7.4939452819972630e-01,-2.8689539942620484e-05,1.4040403951086437e-02,-7.4470360974589744e-01,-8.3191656230951181e-05,1.6768753324173411e-02,7.1843344538478921e-03,1,4.1750001907348633e+00,8.2499998807907104e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.0602558438156517e+02,1.0600710440892648e+02,1.0774298431661060e+02,7.4960935193309575e-01,7.4965963349091491e-01,7.4496811364557680e-01,1.8954054419611191e+02,1.8942201082915173e+02,1.9053951762469217e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4947152697259023e-01,-2.8835285770921552e-05,1.4372859271915780e-02,6.7136127230266852e-05,-7.4952176695890960e-01,-3.0104748470341093e-05,1.4375505935219760e-02,-7.4477254240165269e-01,-8.4190754499280509e-05,1.7068140993294255e-02,7.2271764911624120e-03,1,4.1833333969116211e+00,8.1666666269302368e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.0518617042235545e+02,1.0516715708275657e+02,1.0690829085668778e+02,7.4974928075101599e-01,7.4979956623462396e-01,7.4504880717772459e-01,1.8737432739348424e+02,1.8725715414108527e+02,1.8838455492255002e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4960473551496198e-01,-3.0301010214123398e-05,1.4720435803047948e-02,6.7135494648451255e-05,-7.4965497550128135e-01,-3.1577756042265637e-05,1.4723242476439986e-02,-7.4484606723880453e-01,-8.5221211428411416e-05,1.7379027216997332e-02,7.2709832511297099e-03,1,4.1916666030883789e+00,8.0833333730697632e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.0434479080656514e+02,1.0432495079617321e+02,1.0607067121751058e+02,7.4989580908455311e-01,7.4994609923417022e-01,7.4513520077874218e-01,1.8521036011756505e+02,1.8509460010388437e+02,1.8623124087815583e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4974413447122634e-01,-3.1826882155791025e-05,1.5080567551196890e-02,6.7137168999461646e-05,-7.4979437445754571e-01,-3.3110594579364496e-05,1.5083563557379470e-02,-7.4492489338638301e-01,-8.6285986803067365e-05,1.7701391276298720e-02,7.3159724130753331e-03,1,4.1999998092651367e+00,8.0000001192092896e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.0350143232880995e+02,1.0348095235617126e+02,1.0523056584652849e+02,7.5004775691230807e-01,7.5009847947574504e-01,7.4522696319193404e-01,1.8304882053098868e+02,1.8293415377390821e+02,1.8408055391427237e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4988852507535109e-01,-3.3415152215567880e-05,1.5453300655811887e-02,6.7710590789012655e-05,-7.4993919169681078e-01,-3.4705442878717512e-05,1.5456533980103840e-02,-7.4500867458825948e-01,-8.7388456465651042e-05,1.8035249574360934e-02,7.3611739724190207e-03,1,4.2083334922790527e+00,7.9166668653488159e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.0265688683056933e+02,1.0263598552744085e+02,1.0438949255610801e+02,7.5020616541920793e-01,7.5025698697171261e-01,7.4532409876220873e-01,1.8088945052807213e+02,1.8077618384077712e+02,1.8193121090332377e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5003892841182174e-01,-3.5068186838652308e-05,1.5838735754515849e-02,6.7839135799058724e-05,-7.5008968842550239e-01,-3.6364764324586179e-05,1.5842182417056844e-02,-7.4509739661695040e-01,-8.8532118705185762e-05,1.8380746455175116e-02,7.4078652421114312e-03,1,4.2166666984558105e+00,7.8333336114883423e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.0181122894966705e+02,1.0178996496471578e+02,1.0354668572212267e+02,7.5037080891897023e-01,7.5042163633071279e-01,7.4542677832743887e-01,1.7873201883358982e+02,1.7862037895578095e+02,1.7978426003234631e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5019509954842045e-01,-3.6788195521864155e-05,1.6236883636726058e-02,6.7844272641785541e-05,-7.5024585956210110e-01,-3.8090672095249141e-05,1.6240543647577106e-02,-7.4519121677099476e-01,-8.9720567288349937e-05,1.8737798121259475e-02,7.4555486263553896e-03,1,4.2249999046325684e+00,7.7499997615814209e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.0096513278865326e+02,1.0094377280917425e+02,1.0270360812416270e+02,7.5054134703118569e-01,7.5059242187587105e-01,7.4553471100620683e-01,1.7657745386084281e+02,1.7646708055175731e+02,1.7763945457157686e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5035667985416532e-01,-3.8577245089094548e-05,1.6647680654283511e-02,6.8175443829765817e-05,-7.5040767985416534e-01,-3.9885241417968287e-05,1.6651616658821727e-02,-7.4528982628042784e-01,-9.0957274613378021e-05,1.9106468828196360e-02,7.5042853229458709e-03,1,4.2333335876464844e+00,7.6666665077209473e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.0011908115058823e+02,1.0009695588691172e+02,1.0186055094815386e+02,7.5071829499909182e-01,7.5076913662741873e-01,7.4564765390023102e-01,1.7442516700850749e+02,1.7431540699482684e+02,1.7549676709572617e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.5052416230698027e-01,-4.0437783023791483e-05,1.7071229167448448e-02,6.7864566922843807e-05,-7.5057492232066081e-01,-4.1751101673245819e-05,1.7075391823740717e-02,-7.4539296624013940e-01,-9.2246337648240636e-05,1.9486729484113872e-02,7.5549366730961768e-03,1,4.2416667938232422e+00,7.5833332538604736e-01,5.0000000000000000e-01,4.1999998688697815e-01
9.9273070854884367e+01,9.9250782871301141e+01,1.0101758362373729e+02,7.5090097823025992e-01,7.5095206880669518e-01,7.4576564545074031e-01,1.7227436835888182e+02,1.7216660834520115e+02,1.7335584901555339e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5069685175168499e-01,-4.2372539302286456e-05,1.7507511195577329e-02,6.8202122439119250e-05,-7.5074785175168479e-01,-4.3690867580003813e-05,1.7511987196945397e-02,-7.4550065216210459e-01,-9.3592250151967440e-05,1.9878795789317873e-02,7.6068256783345823e-03,1,4.2500000000000000e+00,7.5000000000000000e-01,5.0000000000000000e-01,4.1999998688697815e-01
9.8430318984398411e+01,9.8407482979097310e+01,1.0017810913697534e+02,7.5108996094777380e-01,7.5114005721225163e-01,7.4588839213697256e-01,1.7012719715286369e+02,1.7002126387824268e+02,1.7121766491454952e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5087524826036178e-01,-4.4388336675561151e-05,1.7957528611970860e-02,6.6876786929404196e-05,-7.5092524826036189e-01,-4.5711231854794461e-05,1.7962148629584555e-02,-7.4561253826020690e-01,-9.5003607235167068e-05,2.0283393325631310e-02,7.6609798446134166e-03,1,4.2583332061767578e+00,7.4166667461395264e-01,5.0000000000000000e-01,4.1999998688697815e-01
9.7588927117722733e+01,9.7565605798192720e+01,9.9339294681529182e+01,7.5128478822678779e-01,7.5133489409606968e-01,7.4601671584646967e-01,1.6798254934394575e+02,1.6787768266671193e+02,1.6908124330102248e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5105891682714399e-01,-4.6483208645381851e-05,1.8420186463215353e-02,6.6898360967041788e-05,-7.5110891682714387e-01,-4.7810508884623403e-05,1.8425113127768587e-02,-7.4572946462157064e-01,-9.6481481371736159e-05,2.0699627527505964e-02,7.7158859763118062e-03,1,4.2666664123535156e+00,7.3333334922790527e-01,5.0000000000000000e-01,4.1999998688697815e-01
9.6748818319657190e+01,9.6725166346878282e+01,9.8503171254326560e+01,7.5148495416333649e-01,7.5153582800584651e-01,7.4614937520132107e-01,1.6584031663630353e+02,1.6573651658204830e+02,1.6694779703584700e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.5124732257167470e-01,-4.8660185536843977e-05,1.8895734415424997e-02,6.7917612173625072e-05,-7.5129808258535546e-01,-4.9991565627404157e-05,1.8900894399148431e-02,-7.4585016656340719e-01,-9.8031227773914527e-05,2.1127637468295532e-02,7.7724109911260254e-03,1,4.2750000953674316e+00,7.2500002384185791e-01,5.0000000000000000e-01,4.1999998688697815e-01
9.5909373016137877e+01,9.5885349018157754e+01,9.7667959548498175e+01,7.5169216328457278e-01,7.5174228748320837e-01,7.4628816320978153e-01,1.6370052647891822e+02,1.6359779316621325e+02,1.6481622074339535e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5144214952405897e-01,-5.0922457798953217e-05,1.9384127392980934e-02,6.6935133556459249e-05,-7.5149214952405896e-01,-5.2257572820314027e-05,1.9389583400537515e-02,-7.4597641532870451e-01,-9.9658547512141826e-05,2.1567545706524440e-02,7.8305273642096367e-03,1,4.2833333015441895e+00,7.1666663885116577e-01,5.0000000000000000e-01,4.1999998688697815e-01
9.5070338321188629e+01,9.5045994315834960e+01,9.6834081069882870e+01,7.5190523271690624e-01,7.5195536787505746e-01,7.4643152973875004e-01,1.6156235718965672e+02,1.6146069056819695e+02,1.6268610501145679e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.5164219449398373e-01,-5.3272385662965316e-05,1.9885246014922475e-02,6.6962352455182729e-05,-7.5169219449398372e-01,-5.4610960745289687e-05,1.9891012690630525e-02,-7.4610664539505267e-01,-1.0136900961042643e-04,2.2019180482153927e-02,7.8906912804731534e-03,1,4.2916665077209473e+00,7.0833331346511841e-01,5.0000000000000000e-01,4.1999998688697815e-01
9.4233838069591826e+01,9.4209158086061194e+01,9.6003463096773231e+01,7.5212414339370848e-01,7.5217452833384990e-01,7.4658037072275285e-01,1.5942713589551630e+02,1.5932693584737115e+02,1.6055877653416707e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.5184740781983417e-01,-5.5712835294272550e-05,2.0399239319454747e-02,6.7299377766684857e-05,-7.5189764780615342e-01,-5.7054359517609584e-05,2.0405259312232974e-02,-7.4624172993888138e-01,-1.0316875955399353e-04,2.2482593070376089e-02,7.9517770329767569e-03,1,4.3000001907348633e+00,6.9999998807907104e-01,5.0000000000000000e-01,4.1999998688697815e-01
9.3399966334928848e+01,9.3374930350489194e+01,9.5176565983619327e+01,7.5234944425893979e-01,7.5239960075105083e-01,7.4673373261736886e-01,1.5729430152683059e+02,1.5719576815987040e+02,1.5843316877894870e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5205831258337208e-01,-5.8247130166486368e-05,2.0926134255659153e-02,6.7010659942470080e-05,-7.5210831258337207e-01,-5.9591241045099692e-05,2.0932450246939158e-02,-7.4638068870325069e-01,-1.0506595313458639e-04,2.2957951162529348e-02,8.0157473552050478e-03,1,4.3083333969116211e+00,6.9166666269302368e-01,5.0000000000000000e-01,4.1999998688697815e-01
9.2569027455703079e+01,9.2543671451087278e+01,9.4353705059375358e+01,7.5258007285649420e-01,7.5263024181162219e-01,7.4689230467200052e-01,1.5516411369117665e+02,1.5506664705813685e+02,1.5630972812177944e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5227381982057806e-01,-6.0878357527487497e-05,2.1465933598341362e-02,6.7043869104456508e-05,-7.5232381982057794e-01,-6.2224607213373745e-05,2.1472564270365334e-02,-7.4652419140083059e-01,-1.0706735897025974e-04,2.3445184521568511e-02,8.0804112228014622e-03,1,4.3166666030883789e+00,6.8333333730697632e-01,5.0000000000000000e-01,4.1999998688697815e-01
9.1741454498497404e+01,9.1715778496747888e+01,9.3535576100830085e+01,7.5281710373029753e-01,7.5286728375222411e-01,7.4705548623307405e-01,1.5303663940379911e+02,1.5294047941419103e+02,1.5418912041011600e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5249497811369248e-01,-6.3609318426672231e-05,2.2018631636746611e-02,6.7067216894570419e-05,-7.5254497811369259e-01,-6.4957306754179100e-05,2.2025511643968383e-02,-7.4667161696215745e-01,-1.0918132958478425e-04,2.3944223014111518e-02,8.1478550686856620e-03,1,4.3249998092651367e+00,6.7500001192092896e-01,5.0000000000000000e-01,4.1999998688697815e-01
9.0917484088453861e+01,9.0891530771002238e+01,9.2722612965904688e+01,7.5306032428110647e-01,7.5311051790619976e-01,7.4722319584655705e-01,1.5091179076352736e+02,1.5081712400644687e+02,1.5207085800298842e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5272155003124164e-01,-6.6443296829123578e-05,2.2584146884200462e-02,6.7104799816252657e-05,-7.5277155003124163e-01,-6.7792527743349419e-05,2.2591346870638393e-02,-7.4682286044114421e-01,-1.1141614424402401e-04,2.4455085813353431e-02,8.2179920318543372e-03,1,4.3333334922790527e+00,6.6666668653488159e-01,5.0000000000000000e-01,4.1999998688697815e-01
9.0097288293807651e+01,9.0071022972829866e+01,9.1915182809773697e+01,7.5330930528426543e-01,7.5335951458210015e-01,7.4739618777102235e-01,1.4878975495419286e+02,1.4869575495419284e+02,1.4995507574702668e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5295307544643786e-01,-6.9383965139741086e-05,2.3162582437764624e-02,6.7154354025687388e-05,-7.5300307544643796e-01,-7.0733921422866272e-05,2.3170151764214678e-02,-7.4697865077793113e-01,-1.1378152736401258e-04,2.4977845451237404e-02,8.2893392420187034e-03,1,4.3416666984558105e+00,6.5833336114883423e-01,5.0000000000000000e-01,4.1999998688697815e-01
8.9281109786647505e+01,8.9254577779900657e+01,9.1113776121671592e+01,7.5356446719658754e-01,7.5361469029299843e-01,7.4757399976943406e-01,1.4666997929558642e+02,1.4657757940409689e+02,1.4784122056508318e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5318994576449105e-01,-7.2434536627295407e-05,2.3753965241949428e-02,6.7190153411450995e-05,-7.5323994576449105e-01,-7.3784788935016732e-05,2.3761825252800472e-02,-7.4713850241902158e-01,-1.1628660915667868e-04,2.5512474937139356e-02,8.3630111007110264e-03,1,4.3499999046325684e+00,6.4999997615814209e-01,5.0000000000000000e-01,4.1999998688697815e-01
8.8469377734546342e+01,8.8442632403203760e+01,9.0319140814390721e+01,7.5382588917842785e-01,7.5387550056855934e-01,7.4775647779853371e-01,1.4455357276374963e+02,1.4446267942730279e+02,1.4573010710756481e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5343221612167210e-01,-7.5597963715723585e-05,2.4358142346492608e-02,6.6410252401099027e-05,-7.5348158943075760e-01,-7.6948034679883215e-05,2.4366302349662753e-02,-7.4730224256727573e-01,-1.1894174656150572e-04,2.6058807702817054e-02,8.4393173197149906e-03,1,4.3583335876464844e+00,6.4166665077209473e-01,5.0000000000000000e-01,4.1999998688697815e-01
8.7662219577833767e+01,8.7635191598183582e+01,8.9531552049997202e+01,7.5409292759245350e-01,7.5414311680897650e-01,7.4794315216371454e-01,1.4243992340367217e+02,1.4234985667829318e+02,1.4362131076178457e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.5367921339444355e-01,-7.8878065511391897e-05,2.4975110295007406e-02,6.7203783344340254e-05,-7.5372914666906454e-01,-8.0227501848961804e-05,2.4983659606223878e-02,-7.4746937835877481e-01,-1.2175844391357220e-04,2.6616795480216244e-02,8.5180515136911248e-03,1,4.3666667938232422e+00,6.3333332538604736e-01,5.0000000000000000e-01,4.1999998688697815e-01
8.6859762133465097e+01,8.6832514136201226e+01,8.8751435805241485e+01,7.5436621315245289e-01,7.5441648661193084e-01,7.4813483889538168e-01,1.4032828688137079e+02,1.4024028688137079e+02,1.4151476788005880e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5393153405003543e-01,-8.2278868366641615e-05,2.5605010990367466e-02,6.7346388803899912e-05,-7.5398153405003532e-01,-8.3627340670352216e-05,2.5613910990367465e-02,-7.4764069461094240e-01,-1.2474891954853827e-04,2.7186623588212201e-02,8.5990075763774081e-03,1,4.3750000000000000e+00,6.2500000000000000e-01,5.0000000000000000e-01,4.1999998688697815e-01
8.6065245051586686e+01,8.6037690381784927e+01,8.7982202825860014e+01,7.5464527244083013e-01,7.5469480292918256e-01,7.4833115954286311e-01,1.3822141125343492e+02,1.3813371796513326e+02,1.3941071899118259e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5418861471930776e-01,-8.5810654038791936e-05,2.6248455036028642e-02,6.6403461912756479e-05,-7.5423785470562721e-01,-8.7157778257170195e-05,2.6257657727548307e-02,-7.4781574396159400e-01,-1.2793755857754718e-04,2.7768640200570547e-02,8.6821137168576028e-03,1,4.3833332061767578e+00,6.1666667461395264e-01,5.0000000000000000e-01,4.1999998688697815e-01
8.5275947248415633e+01,8.5248196585230460e+01,8.7221740754334348e+01,7.5493081474474855e-01,7.5498023313388463e-01,7.4853149347009618e-01,1.3611653413154923e+02,1.3603066745431539e+02,1.3730932183049219e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5445119860157006e-01,-8.9470184672732072e-05,2.6904565699637461e-02,6.6307621375740454e-05,-7.5450030526512313e-01,-9.0815847665489074e-05,2.6914181697835379e-02,-7.4799393332750264e-01,-1.3132596360009182e-04,2.8362118928341784e-02,8.7690361980340623e-03,1,4.3916664123535156e+00,6.0833334922790527e-01,5.0000000000000000e-01,4.1999998688697815e-01
8.4492094781771272e+01,8.4464130793990378e+01,8.6470295001003151e+01,7.5522190925993793e-01,7.5527123959595288e-01,7.4873612802276734e-01,1.3401559311077443e+02,1.3393079305651918e+02,1.3521107412361047e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.5471832148164408e-01,-9.3262054962071599e-05,2.7573384433656364e-02,6.6226078769282288e-05,-7.5476732148164405e-01,-9.4606067364856418e-05,2.7583320418747861e-02,-7.4817552642354412e-01,-1.3492800599990812e-04,2.8967000341070141e-02,8.8582042044144625e-03,1,4.4000000953674316e+00,6.0000002384185791e-01,5.0000000000000000e-01,4.1999998688697815e-01
8.3712765703429113e+01,8.3684585697240607e+01,8.5727655141143089e+01,7.5552006130375537e-01,7.5556941175227432e-01,7.4894552447984575e-01,1.3191663252057000e+02,1.3183389920786504e+02,1.3311446031599831e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.5499146054933597e-01,-9.7190988282466683e-05,2.8254908303416627e-02,6.6291982850746732e-05,-7.5504046054933605e-01,-9.8533292565462999e-05,2.8265188309605140e-02,-7.4836096603739355e-01,-1.3875786203850345e-04,2.9583132951510022e-02,8.9509073506288499e-03,1,4.4083333015441895e+00,5.9166663885116577e-01,5.0000000000000000e-01,4.1999998688697815e-01
8.2937944682993134e+01,8.2909444669431053e+01,8.4994077993287675e+01,7.5582499965096028e-01,7.5587437127965740e-01,7.4916055259335024e-01,1.2982113088111652e+02,1.2973922427333744e+02,1.3101954539515137e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.5527032078480105e-01,-1.0126104438961047e-04,2.8948951365288227e-02,6.6362936085880548e-05,-7.5531932078480102e-01,-1.0260159129860122e-04,2.8959584716704324e-02,-7.4855110411506509e-01,-1.4282961715640237e-04,3.0210346428563975e-02,9.0456910255274775e-03,1,4.4166665077209473e+00,5.8333331346511841e-01,5.0000000000000000e-01,4.1999998688697815e-01
8.2169296022656056e+01,8.2140476029877846e+01,8.4271437009339465e+01,7.5613610328315284e-01,7.5618549872629126e-01,7.4937910554681963e-01,1.2772897345839078e+02,1.2764821344471015e+02,1.2892781460756606e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.5555424898638202e-01,-1.0547602417008913e-04,2.9655398834153524e-02,6.6450400898096447e-05,-7.5560324898638198e-01,-1.0681486452249748e-04,2.9666434825892554e-02,-7.4874381157320025e-01,-1.4716053634674536e-04,3.0848441000820188e-02,9.1445305553402960e-03,1,4.4250001907348633e+00,5.7499998807907104e-01,5.0000000000000000e-01,4.1999998688697815e-01
8.1406946266944516e+01,8.1377807610992477e+01,8.3560201388111977e+01,7.5645445983785153e-01,7.5650364015256599e-01,7.4960293683752566e-01,1.2563987203131300e+02,1.2555980529739263e+02,1.2683823320784956e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5584429979990664e-01,-1.0984116790022884e-04,3.0374281402713948e-02,6.6232413767878195e-05,-7.5589305981358734e-01,-1.1117847496248502e-04,3.0385720058666001e-02,-7.4894082323162781e-01,-1.5176706072740655e-04,3.1497266908883749e-02,9.2465260544832475e-03,1,4.4333333969116211e+00,5.6666666269302368e-01,5.0000000000000000e-01,4.1999998688697815e-01
8.0651126928693401e+01,8.0621644253933312e+01,8.2860889782453668e+01,7.5677911889854499e-01,7.5682803139467203e-01,7.4983148243286291e-01,1.2355342028639484e+02,1.2347524703399588e+02,1.2475047474269167e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5613949229146737e-01,-1.1436182664811067e-04,3.1105516826273542e-02,6.5949688557993922e-05,-7.5618795892450708e-01,-1.1569700024252605e-04,3.1117352837729657e-02,-7.4914155637691282e-01,-1.5666688883715396e-04,3.2156633804273478e-02,9.3511912957250434e-03,1,4.4416666030883789e+00,5.5833333730697632e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.9901996082681137e+01,7.9872300076498576e+01,8.2174287941987487e+01,7.5711090060485198e-01,7.5715961212364546e-01,7.5006364556530958e-01,1.2147051895101711e+02,1.2139411897508971e+02,1.2266496012045047e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5644062330536155e-01,-1.1904202906945082e-04,3.1848879811615494e-02,6.5751455087130118e-05,-7.5648886329168097e-01,-1.2037506934964147e-04,3.1861095822612595e-02,-7.4934490151807343e-01,-1.6187815677199245e-04,3.2826206734995256e-02,9.4610294807190194e-03,1,4.4499998092651367e+00,5.5000001192092896e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.9159791012318237e+01,7.9129881686658223e+01,8.1500859714947467e+01,7.5744911790576874e-01,7.5749761798155257e-01,7.5030021540133918e-01,1.1939156065760716e+02,1.1931580064392651e+02,1.2058162878156756e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5674697669602864e-01,-1.2388664741582370e-04,3.2604260060724380e-02,6.5555834404151532e-05,-7.5679497669602858e-01,-1.2521798113638040e-04,3.2616902710676347e-02,-7.4955163471659203e-01,-1.6742160952428050e-04,3.3505717248702750e-02,9.5741256995308111e-03,1,4.4583334922790527e+00,5.4166668653488159e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.8424450514319375e+01,7.8394474512951319e+01,8.0840919520782947e+01,7.5779436480854723e-01,7.5784289633939916e-01,7.5054123926604799e-01,1.1731572595035651e+02,1.1724119257576643e+02,1.1850144727086214e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5705911738071530e-01,-1.2890235757135579e-04,3.3371573343091071e-02,6.5688761792746342e-05,-7.5710711738071523e-01,-1.3023115797525738e-04,3.3384692002179681e-02,-7.4976178645875358e-01,-1.7332059947163929e-04,3.4194976809628810e-02,9.6912083339060137e-03,1,4.4666666984558105e+00,5.3333336114883423e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.7696222355717140e+01,7.7666190347555471e+01,8.0193465231955983e+01,7.5814721780712424e-01,7.5819521877490215e-01,7.5078623618592921e-01,1.1524286021898618e+02,1.1516966027324142e+02,1.1642090107092616e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5737759373075120e-01,-1.3409386892410168e-04,3.4150710671941691e-02,6.5088200328186776e-05,-7.5742503366281522e-01,-1.3541970908967176e-04,3.4164226689586324e-02,-7.4997486868828656e-01,-1.7960671895039107e-04,3.4893583165541864e-02,9.8136472453099685e-03,1,4.4749999046325684e+00,5.2499997615814209e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.6975496057290911e+01,7.6945270719108009e+01,7.9554118271269800e+01,7.5850687261427185e-01,7.5855509047581948e-01,7.5103527657562130e-01,1.1317362508452707e+02,1.1310149176176090e+02,1.1435651981574082e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5770158072177218e-01,-1.3946557633900540e-04,3.4941374755269518e-02,6.5440962751207827e-05,-7.5774920741268681e-01,-1.4078773666300105e-04,3.4955297427531118e-02,-7.5019093999961883e-01,-1.8629188790857888e-04,3.5601267885777409e-02,9.9403625628172124e-03,1,4.4833335876464844e+00,5.1666665077209473e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.6262307790207188e+01,7.6231869132546848e+01,7.8894233138043077e+01,7.5887444392800285e-01,7.5892213791488972e-01,7.5128718319678123e-01,1.1110783928410662e+02,1.1103701254504696e+02,1.1227756149181525e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5803217255141342e-01,-1.4502334895271539e-04,3.5743322685591605e-02,6.4890566661810097e-05,-7.5807923927679255e-01,-1.4634161619624778e-04,3.5757741325638248e-02,-7.5040879248162062e-01,-1.9345579683097502e-04,3.6318138671315080e-02,1.0074461016433122e-02,1,4.4916667938232422e+00,5.0833332538604736e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.5556982373796103e+01,7.5526030371059974e+01,7.8168841289144240e+01,7.5924933437502817e-01,7.5929723618747658e-01,7.5154436239760214e-01,1.0904520540385977e+02,1.0897620540385977e+02,1.1024468674456422e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.5836873808582950e-01,-1.5077292331071914e-04,3.6556562890498662e-02,6.5255159688516978e-05,-7.5841597807214867e-01,-1.5208768366641623e-04,3.6571438891866731e-02,-7.5063069837312313e-01,-2.0024543376162012e-04,3.7046475522545044e-02,1.0212359555522337e-02,1,4.5000000000000000e+00,5.0000000000000000e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.4862348096727260e+01,7.4831178767897086e+01,7.7465153364166767e+01,7.5963121206464390e-01,7.5967890856758391e-01,7.5180447252436133e-01,1.0698694584137509e+02,1.0691901256675408e+02,1.0823412047038120e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5871083654259253e-01,-1.5673031366020016e-04,3.7381388820179967e-02,6.5092037452440339e-05,-7.5875783654259243e-01,-1.5804163385344097e-04,3.7396691511699623e-02,-7.5085411027177629e-01,-2.0626905243627738e-04,3.7788730235354638e-02,1.0357035424087838e-02,1,4.5083332061767578e+00,4.9166667461395264e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.4176346990701063e+01,7.4145221653281055e+01,7.6855482793788980e+01,7.6002098786552152e-01,7.6006859111967906e-01,7.5206993281978629e-01,1.0493219147675134e+02,1.0486621814359324e+02,1.0618413941747158e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5905945660171703e-01,-1.6288901730390231e-04,3.8216744198040151e-02,6.5106075664295978e-05,-7.5910632327513627e-01,-1.6419727102011882e-04,3.8232562864066594e-02,-7.5108165757673573e-01,-2.1150156199344137e-04,3.8541001369610466e-02,1.0505869222628143e-02,1,4.5166668891906738e+00,4.8333331942558289e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.3499155688569374e+01,7.3468283665657140e+01,7.6292217482310861e+01,7.6041876521275964e-01,7.6046649975810365e-01,7.5233989991559480e-01,1.0288158169603821e+02,1.0281602163191727e+02,1.0415142316926688e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.5941468291626357e-01,-1.6925565641760245e-04,3.9062386496202514e-02,6.5382327120954610e-05,-7.5946164287950391e-01,-1.7056197683742048e-04,3.9078662472350437e-02,-7.5131260893150498e-01,-2.1677102876146694e-04,3.9300587323512853e-02,1.0659803952844171e-02,1,4.5250000953674316e+00,4.7499999403953552e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.2830248358934114e+01,7.2799727028221952e+01,7.5748516687184903e+01,7.6082616154451810e-01,7.6087394736579661e-01,7.5261570044756843e-01,1.0083334326918992e+02,1.0076969262743013e+02,1.0210442747404252e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5977811905070480e-01,-1.7583813796828916e-04,3.9918119107786545e-02,6.5552793859221441e-05,-7.5982509235354412e-01,-1.7714365833766687e-04,3.9934828450894660e-02,-7.5154833034021506e-01,-2.2204357405478388e-04,4.0066458279372455e-02,1.0819147824464647e-02,1,4.5333333015441895e+00,4.6666666865348816e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.2169584869513130e+01,7.2139456877826689e+01,7.5220858021411800e+01,7.6124382344977493e-01,7.6129068121397636e-01,7.5289690399668974e-01,9.8788332100164581e+01,9.8726108151203590e+01,1.0005950021484185e+02,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.6015042166448477e-01,-1.8264123537911105e-04,4.0783260642324431e-02,6.4552101713241346e-05,-7.6019642166448487e-01,-1.8394675574848882e-04,4.0800493992214741e-02,-7.5178841644903593e-01,-2.2733541716869182e-04,4.0837860197791773e-02,1.0985367881241666e-02,1,4.5416665077209473e+00,4.5833334326744080e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.1518934172595735e+01,7.1489102162637835e+01,7.4709926739003990e+01,7.6166999637426869e-01,7.6171689352803096e-01,7.5318324589340446e-01,9.6746934738655170e+01,9.6685990711136128e+01,9.8014284417139834e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.6052981168634937e-01,-1.8967136395353729e-04,4.1657582983500377e-02,6.4710816110564377e-05,-7.6057581168634947e-01,-1.9097744428845054e-04,4.1675234974200226e-02,-7.5203261477145422e-01,-2.3264183810920425e-04,4.1614217883183841e-02,1.1156613967798731e-02,1,4.5500001907348633e+00,4.4999998807907104e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.0878584632657493e+01,7.0848956628553282e+01,7.4216646487952943e+01,7.6210598498730198e-01,7.6215292769337761e-01,7.5347447122517985e-01,9.4708674149178648e+01,9.4648986111562550e+01,9.5969885306914108e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6091759501421241e-01,-1.9693493307088809e-04,4.2540604179135008e-02,6.4916764400081698e-05,-7.6096359501421240e-01,-1.9824268008698632e-04,4.2558766833718994e-02,-7.5228069269679210e-01,-2.3796813691753560e-04,4.2394892112712398e-02,1.1334995733076510e-02,1,4.5583333969116211e+00,4.4166666269302368e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.0249109478913610e+01,7.0219510812873494e+01,7.3742021428273532e+01,7.6255134687584158e-01,7.6259833159066714e-01,7.5377069654902207e-01,9.2673470931173995e+01,9.2615057634830208e+01,9.3926081561082697e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.6131332746589675e-01,-2.0443959394530396e-04,4.3431887009151918e-02,6.5086403253678449e-05,-7.6135932746589674e-01,-2.0574840769532255e-04,4.3450476357304056e-02,-7.5253278925322020e-01,-2.4331703475124157e-04,4.3179293543338881e-02,1.1519865059443010e-02,1,4.5666666030883789e+00,4.3333333730697632e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.9631188350846230e+01,6.9601660346742037e+01,7.3284260397475649e+01,7.6300744347152394e-01,7.6305387433889127e-01,7.5407160987453103e-01,9.0641450439052534e+01,9.0584282473083022e+01,9.1883048020629460e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6171839108582939e-01,-2.1218978473406977e-04,4.4330691128895337e-02,6.4552987177430405e-05,-7.6176379106175673e-01,-2.1349942515488138e-04,4.4349743143667762e-02,-7.5278862735615659e-01,-2.4866615857955089e-04,4.3966649229440311e-02,1.1713483034718197e-02,1,4.5749998092651367e+00,4.2500001192092896e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.9025572211063476e+01,6.8996153533382184e+01,7.2842951491434846e+01,7.6347397175074039e-01,7.6352004727876133e-01,7.5437647762706561e-01,8.8612460314180666e+01,8.8556569603350368e+01,8.9845359756683479e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6213249896708035e-01,-2.2019145346299497e-04,4.5236363539625082e-02,6.4247738037306003e-05,-7.6217749896708020e-01,-2.2150149385973401e-04,4.5255839528575419e-02,-7.5304746477920903e-01,-2.5406217380739116e-04,4.4756955386983065e-02,1.1916499218547533e-02,1,4.5833334922790527e+00,4.1666665673255920e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.8432976322796975e+01,6.8403770983364822e+01,7.2423768885637372e+01,7.6395146670296499e-01,7.6399758842925980e-01,7.5468491227346179e-01,8.6586073371130880e+01,8.6531502683974807e+01,8.7805080761081214e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.6255620235564403e-01,-2.2845091692005404e-04,4.6148324352561429e-02,6.4440140322850453e-05,-7.6260120235564410e-01,-2.2976145064699366e-04,4.6168243013557507e-02,-7.5330893781623587e-01,-2.5955783365562397e-04,4.5549686939989495e-02,1.2130154505251668e-02,1,4.5916666984558105e+00,4.0833333134651184e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.7854565802497618e+01,6.7825573809849544e+01,7.2033752132268376e+01,7.6443971212205042e-01,7.6448588663562977e-01,7.5499869831819244e-01,8.4562204172217562e+01,8.4508940234113979e+01,8.5760413064500170e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6298932388886331e-01,-2.3697321554548388e-04,4.7065646140287277e-02,6.4684349079803251e-05,-7.6303432388886339e-01,-2.3828321590546332e-04,4.7086098168243558e-02,-7.5357495530795049e-01,-2.6505842041892833e-04,4.6342776912634956e-02,1.2351881695338835e-02,1,4.5999999046325684e+00,4.0000000596046448e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.7291624024886161e+01,6.7263018691517786e+01,7.1673802614742499e+01,7.6494038461691138e-01,7.6498573880091292e-01,7.5531682430621583e-01,8.2540937675031515e+01,8.2488953684502846e+01,8.3714363358487205e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.6343358628425928e-01,-2.4576146579539227e-04,4.7987413872755944e-02,6.3825524443039986e-05,-7.6347771961083988e-01,-2.4707015954607324e-04,4.8008249876149822e-02,-7.5384461115287138e-01,-2.7060247506576694e-04,4.7134517754224663e-02,1.2585261114168210e-02,1,4.6083331108093262e+00,3.9166668057441711e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.6745580208873008e+01,6.6717401515985287e+01,7.1345126751346626e+01,7.6545287252323646e-01,7.6549814554204931e-01,7.5563964860875299e-01,8.0521864274650667e+01,8.0471160205563933e+01,8.1664915826306157e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6388843831920639e-01,-2.5482018939706704e-04,4.8912490425684317e-02,6.3897099236728320e-05,-7.6393243831920632e-01,-2.5612712325824474e-04,4.8933809065730943e-02,-7.5411835431827590e-01,-2.7619922482971466e-04,4.7923583995165671e-02,1.2829132472773577e-02,1,4.6166667938232422e+00,3.8333332538604736e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.6218272314632827e+01,6.6190520311896705e+01,7.1050294116599730e+01,7.6597754679510777e-01,7.6602286462476032e-01,7.5596753886399393e-01,7.8504391540554195e+01,7.8454843543290323e+01,7.9611341453110128e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6435430432420937e-01,-2.6415349125918127e-04,4.9839958645614892e-02,6.4057847018218747e-05,-7.6439830432420930e-01,-2.6545905168328158e-04,4.9861634646982955e-02,-7.5439666344864720e-01,-2.8185167956221895e-04,4.8708419377530079e-02,1.3083621754205741e-02,1,4.6250000000000000e+00,3.7500000000000000e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.5714707618453758e+01,6.5687292959425349e+01,7.0794187170051202e+01,7.6651417628261509e-01,7.6655947729185658e-01,7.5629701424107509e-01,7.6489134321716961e+01,7.6440777048464014e+01,7.7552998776377066e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6483097015307522e-01,-2.7377667263069917e-04,5.0768323124278668e-02,6.4179401298289571e-05,-7.6487490342769626e-01,-2.7508061963140291e-04,5.0790419143260435e-02,-7.5467614495927426e-01,-2.8757046510577010e-04,4.9486967224285444e-02,1.3353276635738383e-02,1,4.6333332061767578e+00,3.6666667461395264e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.5234793226765873e+01,6.5207667889345856e+01,7.0577789993167272e+01,7.6706392421884939e-01,7.6710910132499643e-01,7.5663069603418176e-01,7.4475137272820703e+01,7.4427859933427442e+01,7.5488664957819466e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6531980894339124e-01,-2.8367728244170108e-04,5.1695684700276308e-02,6.4165732033643358e-05,-7.6536356895707180e-01,-2.8497896291342084e-04,5.1718176700986621e-02,-7.5495962246493620e-01,-2.9335342826849651e-04,5.0257415839661194e-02,1.3636115020787661e-02,1,4.6416668891906738e+00,3.5833331942558289e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.4781727227402371e+01,6.4754775224666247e+01,7.0404593023088012e+01,7.6762772253017419e-01,7.6767218729457487e-01,7.5696766806947591e-01,7.2461525886571124e+01,7.2415401837498905e+01,7.3416699074426148e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.6582188286078723e-01,-2.9385764482622634e-04,5.2620306850775400e-02,6.3446360098810798e-05,-7.6586488286078713e-01,-2.9515728534180898e-04,5.2643138833335414e-02,-7.5524633180478573e-01,-2.9920503712718374e-04,5.1017867735815681e-02,1.3934616222054804e-02,1,4.6500000953674316e+00,3.4999999403953552e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.4358595367515889e+01,6.4331716696431755e+01,7.0278830479938634e+01,7.6820669170994349e-01,7.6825094109235759e-01,7.5730862930554232e-01,7.0447174942594359e+01,7.0402193628810579e+01,7.1334970529335834e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6633848856353537e-01,-3.0432037083124447e-04,5.3540024842047292e-02,6.3339643093856648e-05,-7.6638122188005531e-01,-3.0561897131006749e-04,5.3563256849827448e-02,-7.5553716329872045e-01,-3.0512666382045544e-04,5.1766066914664115e-02,1.4249332679145705e-02,1,4.6583333015441895e+00,3.4166666865348816e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.3970104657120444e+01,6.3943085979439161e+01,7.0205529421631908e+01,7.6880114525081644e-01,7.6884480428337154e-01,7.5765234369073509e-01,6.8431508196689180e+01,6.8387617572783029e+01,6.9241645709749889e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6687015526301061e-01,-3.1506280147167089e-04,5.4452192173879456e-02,6.2783634619819869e-05,-7.6691224865141705e-01,-3.1636116196417458e-04,5.4475777526505904e-02,-7.5583109065758824e-01,-3.1111921597660791e-04,5.2499515304595533e-02,1.4582244892591086e-02,1,4.6666665077209473e+00,3.3333334326744080e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.3622094047109059e+01,6.3594902046780192e+01,7.0189434415182774e+01,7.6940968031841894e-01,7.6945389548127296e-01,7.5799718457568932e-01,6.6414096032991495e+01,6.6371296008918904e+01,6.7135004348426165e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.6741569507838192e-01,-3.2607860537898299e-04,5.5354070152007342e-02,6.3555043572845253e-05,-7.6745829510245445e-01,-3.2737776582334149e-04,5.5378042147521692e-02,-7.5612669915334785e-01,-3.1718553709408643e-04,5.3215663342809923e-02,1.4933723546867166e-02,1,4.6750001907348633e+00,3.2499998807907104e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.3321096636129219e+01,6.3293728642113081e+01,7.0236657834928707e+01,7.7003357750909851e-01,7.7007724216671603e-01,7.5834193480718937e-01,6.4393607397199020e+01,6.4351896694910891e+01,6.5012095687211385e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6797666345389826e-01,-3.3736255175213927e-04,5.6242498541085394e-02,6.3046714095611479e-05,-7.6801866345389835e-01,-3.3866384551072259e-04,5.6266813198405513e-02,-7.5642301675161105e-01,-3.2332622581304120e-04,5.3911708327551627e-02,1.5306870915254175e-02,1,4.6833333969116211e+00,3.1666666269302368e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.3075174335301128e+01,6.3047510319740795e+01,7.0353938055896393e+01,7.7067185352311851e-01,7.7071533103490519e-01,7.5868629933560239e-01,6.2368676630921016e+01,6.2328109997881207e+01,6.2869930920708555e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.6855240754277498e-01,-3.4890594878125207e-04,5.7113667982019910e-02,6.2986405327561157e-05,-7.6859416755645571e-01,-3.5021102950287823e-04,5.7138379994844099e-02,-7.5672002292133833e-01,-3.2954104116096291e-04,5.4584582726801861e-02,1.5700632054488163e-02,1,4.6916666030883789e+00,3.0833333730697632e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.2893975116367699e+01,6.2866051106080917e+01,7.0549237529004287e+01,7.7132438333005315e-01,7.7136790915369380e-01,7.5902776617098144e-01,6.0338095786176169e+01,6.0298667817799398e+01,6.0705350839910821e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.6914320312439277e-01,-3.6069369052260636e-04,5.7963061020094561e-02,6.3161764892758371e-05,-7.6918496313807350e-01,-3.6200589126241331e-04,5.7988117028684408e-02,-7.5701551384880850e-01,-3.3582789188651714e-04,5.5230793531733033e-02,1.6117754210473643e-02,1,4.6999998092651367e+00,3.0000001192092896e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.2789592150728808e+01,6.2761454820201706e+01,7.0831660113291179e+01,7.7199123945330883e-01,7.7203396077905517e-01,7.5936499976655858e-01,5.8299858242503731e+01,5.8261600869146008e+01,5.8514205354685501e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6974959252286879e-01,-3.7270943283330526e-04,5.8785485227444076e-02,6.2384379887615469e-05,-7.6979049925863974e-01,-3.7403149963327370e-04,5.8810861216394408e-02,-7.5730848250649863e-01,-3.4218400854780964e-04,5.5846723741105886e-02,1.6559534890328052e-02,1,4.7083334922790527e+00,2.9166665673255920e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.2777097105267174e+01,6.2748746436490933e+01,7.1211776052113990e+01,7.7267097880974878e-01,7.7271284581383981e-01,7.5969596864707511e-01,5.6251372358111134e+01,5.6214255007651097e+01,5.6291433475300650e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7037067386457059e-01,-3.8493343049502673e-04,5.9574996337370151e-02,6.1589049483685049e-05,-7.7041067386457063e-01,-3.8626787082681119e-04,5.9600741666714238e-02,-7.5759724982838916e-01,-3.4860568518311471e-04,5.6428512874442692e-02,1.7026073937697651e-02,1,4.7166666984558105e+00,2.8333333134651184e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.2875549097974393e+01,6.2847065087458098e+01,7.1701611203004148e+01,7.7336189663770405e-01,7.7340381107274347e-01,7.6001802394006357e-01,5.4189735150856606e+01,5.4153711202664965e+01,5.4031623802799359e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7100538169970934e-01,-3.9733693542989878e-04,6.0324616729883471e-02,6.1778182022119210e-05,-7.7104538169970938e-01,-3.9868793683461005e-04,6.0350708747751697e-02,-7.5787956170955040e-01,-3.5508680909837235e-04,5.6971800488907508e-02,1.7517725686731843e-02,1,4.7249999046325684e+00,2.7500000596046448e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.3109304946145770e+01,6.3080824939305444e+01,7.2315040472145697e+01,7.7406313035385965e-01,7.7410484504293575e-01,7.6032950500563456e-01,5.2111383516118103e+01,5.2076575526957484e+01,5.1728319024540845e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.7165362247627400e-01,-4.0988329372968185e-04,6.1025995435398578e-02,6.1646639952276107e-05,-7.7169338248995467e-01,-4.1125676109213434e-04,6.1052344771450516e-02,-7.5815417693268627e-01,-3.6161934263432682e-04,5.7472017038761571e-02,1.8034299487119810e-02,1,4.7333331108093262e+00,2.6666668057441711e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.3510061427018726e+01,6.3481581420178394e+01,7.3067796675402619e+01,7.7477174269288174e-01,7.7481280448854994e-01,7.6062505413182524e-01,5.0011293800003244e+01,4.9977603075992327e+01,4.9373460983777001e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7231334192720291e-01,-4.2253129053611499e-04,6.1669508021802766e-02,6.1035397907631839e-05,-7.7235240865258170e-01,-4.2393264951178915e-04,6.1696116008293264e-02,-7.5841618750775963e-01,-3.6819451254839730e-04,5.7924114682271176e-02,1.8577425610737008e-02,1,4.7416667938232422e+00,2.5833332538604736e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.4119480325577356e+01,6.4091100318737020e+01,7.3977801230541701e+01,7.7548412254301302e-01,7.7552514703508779e-01,7.6090322980649605e-01,4.7882656076611681e+01,4.7850032077979748e+01,4.6957206365385709e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7298195272413306e-01,-4.3523283016585009e-04,6.2243957516960643e-02,6.1031407540693323e-05,-7.7302095272413318e-01,-4.3666923071307645e-04,6.2270733518328708e-02,-7.5866462920820410e-01,-3.7480065630510093e-04,5.8322867340592305e-02,1.9142648713366441e-02,1,4.7500000000000000e+00,2.5000000000000000e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.5008668068839100e+01,6.4980192042444855e+01,7.5068158712583198e+01,7.7619334390504047e-01,7.7623415709519028e-01,7.6115509670321713e-01,4.5715883402743046e+01,4.5684219458668714e+01,4.4465644126515187e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.7365413652487280e-01,-4.4791187714695826e-04,6.2730668453110427e-02,6.0856798540760976e-05,-7.7369289653855344e-01,-4.4939374751306780e-04,6.2757627128575175e-02,-7.5889137355259462e-01,-3.8143515877294960e-04,5.8658350907456698e-02,1.9730285779842337e-02,1,4.7583332061767578e+00,2.4166665971279144e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.6246731122819284e+01,6.6217855122404842e+01,7.6354218466359342e+01,7.7689618918563141e-01,7.7693612972694259e-01,7.6137792809287663e-01,4.3498294860127587e+01,4.3467564188767028e+01,4.1886821594275546e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.7432786855560254e-01,-4.6049895895475262e-04,6.3117158914090879e-02,5.9934041990111582e-05,-7.7436573523092900e-01,-4.6203650557838849e-04,6.3144210916827009e-02,-7.5909400190423937e-01,-3.8805819616178781e-04,5.8927720518885354e-02,2.0337166470142585e-02,1,4.7666668891906738e+00,2.3333333432674408e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.7942963119899161e+01,6.7912867222659401e+01,7.7853376263268771e+01,7.7758350582067470e-01,7.7762314736648552e-01,7.6156693527503250e-01,4.1210112946581447e+01,4.1180184919053403e+01,3.9203266795148188e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.7499564434527546e-01,-4.7290829923362656e-04,6.3384469342601973e-02,5.9565313165173105e-05,-7.7503320440939638e-01,-4.7451761565414755e-04,6.3411521345338104e-02,-7.5926826406685743e-01,-3.9464137293555049e-04,5.9124685514951356e-02,2.0955297175806076e-02,1,4.7750000953674316e+00,2.2499999403953552e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.0251063680679621e+01,7.0218039604590942e+01,7.9580519486825111e+01,7.7824708970149437e-01,7.7828595270366685e-01,7.6171640486824321e-01,3.8819916916960338e+01,3.8790634269216675e+01,3.6392777633372688e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7565113872886926e-01,-4.8504399693880592e-04,6.3510485404233402e-02,5.8841403238807851e-05,-7.7568789874254995e-01,-4.8674522571091590e-04,6.3537740076685598e-02,-7.5940897944069574e-01,-4.0113913083838918e-04,5.9242831652017006e-02,2.1579102243851712e-02,1,4.7833333015441895e+00,2.1666666865348816e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.3373096802801712e+01,7.3334611163634492e+01,8.1533512535817351e+01,7.7887324216597920e-01,7.7891187467457779e-01,7.6181871054093186e-01,3.6277110452542139e+01,3.6248714496984107e+01,3.3429140244748808e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7628263387327701e-01,-4.9679076813468042e-04,6.3470772212531182e-02,5.8662701648592107e-05,-7.7631915390063821e-01,-4.9860886732277002e-04,6.3498166891961971e-02,-7.5950902096020456e-01,-4.0749646769718797e-04,5.9275839394377028e-02,2.2199611999453611e-02,1,4.7916665077209473e+00,2.0833332836627960e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.7534066019227367e+01,7.7487138260977730e+01,8.3668760163035017e+01,7.7944403680009811e-01,7.7948252698904053e-01,7.6186472489827306e-01,3.3499544340316099e+01,3.3472484297794793e+01,3.0284821942240761e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.7687422206448908e-01,-5.0801585229391503e-04,6.3239005912876303e-02,5.8711688280511294e-05,-7.7691058210414954e-01,-5.0998484835879944e-04,6.3266717905220510e-02,-7.5955979095006088e-01,-4.1365225469987277e-04,5.9216635198521245e-02,2.2806260988397400e-02,1,4.8000001907348633e+00,2.0000000298023224e-01,5.0000000000000000e-01,4.1999998688697815e-01
8.2921148548033997e+01,8.2864520850164126e+01,8.5893688674635655e+01,7.7993967045950852e-01,7.7997758346844459e-01,7.6184563099543179e-01,3.0344972116811217e+01,3.0320638675986892e+01,2.6926830014686495e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.7740784709468991e-01,-5.1857994339644074e-04,6.2790199430804633e-02,5.8428524903964671e-05,-7.7744360710837057e-01,-5.2074161681529060e-04,6.2818362085388615e-02,-7.5955289961865846e-01,-4.1952074086632884e-04,5.9059092661263142e-02,2.3388619737313453e-02,1,4.8083333969116211e+00,1.9166666269302368e-01,5.0000000000000000e-01,4.1999998688697815e-01
8.9465387916842104e+01,8.9402370494314255e+01,8.8029365436671469e+01,7.8033548733068359e-01,7.8037341509317582e-01,7.6175131100909987e-01,2.6591537156410297e+01,2.6571814670075561e+01,2.3324136330984551e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.7785979607822564e-01,-5.2833293144755587e-04,6.2106543903005351e-02,5.8792485144588147e-05,-7.7789555609190630e-01,-5.3073008609120327e-04,6.2135181248421358e-02,-7.5947857559544873e-01,-4.2500033943806032e-04,5.8797597082456216e-02,2.3936279676025917e-02,1,4.8166666030883789e+00,1.8333333730697632e-01,5.0000000000000000e-01,4.1999998688697815e-01
9.6452455830437387e+01,9.6391411981534716e+01,8.9786272992573259e+01,7.8060669358409862e-01,7.8064426018331123e-01,7.6157056659267974e-01,2.1957014515114260e+01,2.1943510677557132e+01,1.9457701039575987e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.7820480388378577e-01,-5.3711972033230321e-04,6.1185146197275310e-02,5.8729018069652003e-05,-7.7824020385780601e-01,-5.3978324687368854e-04,6.1214150203701190e-02,-7.5932578808867535e-01,-4.2998347655974945e-04,5.8428259966892881e-02,2.4444399744528299e-02,1,4.8249998092651367e+00,1.7499999701976776e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.0217917157408593e+02,1.0212760444411269e+02,9.0776774171878415e+01,7.8072621767976613e-01,7.8076377847059497e-01,7.6129199211236243e-01,1.6236141116633704e+01,1.6228807545152137e+01,1.5335126327114232e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7841353697719939e-01,-5.4479607514926328e-04,6.0043681557988539e-02,5.8828760665667336e-05,-7.7844896361424709e-01,-5.4772529112077483e-04,6.0072762892915715e-02,-7.5908313713541087e-01,-4.3436716500545891e-04,5.7948717696744596e-02,2.4907796266533049e-02,1,4.8333334922790527e+00,1.6666667163372040e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.0434170556312094e+02,1.0429957209528017e+02,9.0597887567330901e+01,7.8067004876061730e-01,7.8070738655085881e-01,7.6090297928093831e-01,9.5653405378963043e+00,9.5626122071903055e+00,1.1007564915166029e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7845826354857006e-01,-5.5126903258798749e-04,5.8718487260005087e-02,5.8486823894793354e-05,-7.7849353023205015e-01,-5.5441421581155150e-04,5.8747315262312985e-02,-7.5873783902666825e-01,-4.3806488086278300e-04,5.7358366092122276e-02,2.5324201351645453e-02,1,4.8416666984558105e+00,1.5833333134651184e-01,5.0000000000000000e-01,4.1999998688697815e-01
1.0156923120147582e+02,1.0153127137331768e+02,8.8982196371368303e+01,7.8041544872268265e-01,7.8045299381160294e-01,7.6038954253984803e-01,2.5636607291768572e+00,2.5638922136446931e+00,6.5772206423563340e+00,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7831198780380106e-01,-5.5657235136248335e-04,5.7254904246035895e-02,5.8405361769203164e-05,-7.7834754786792193e-01,-5.5983519510696396e-04,5.7283228219447674e-02,-7.5827557063140083e-01,-4.4101213752091454e-04,5.6658174354410548e-02,2.5688234455259147e-02,1,4.8499999046325684e+00,1.5000000596046448e-01,5.0000000000000000e-01,4.1999998688697815e-01
9.4690453698467991e+01,9.4651437708873360e+01,8.5934161548963161e+01,7.7994265559628351e-01,7.7998029756442955e-01,7.5973682591477287e-01,-3.9725646130442716e+00,-3.9701681953885175e+00,2.1792707489003735e+00,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7795128706831418e-01,-5.6090741370813592e-04,5.5693699930660541e-02,5.8063991984197818e-05,-7.7798704708199484e-01,-5.6417303969403805e-04,5.5721293257931924e-02,-7.5768108224951924e-01,-4.4317218396582064e-04,5.5849376995743806e-02,2.5992151992015620e-02,1,4.8583331108093262e+00,1.4166666567325592e-01,5.0000000000000000e-01,4.1999998688697815e-01
8.5928919947530446e+01,8.5887749430832258e+01,8.1738682913943038e+01,7.7923294202123361e-01,7.7927048116008923e-01,7.5892877787694724e-01,-9.5605973283958434e+00,-9.5561333116478213e+00,-2.0556131471191565e+00,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.7735508578237122e-01,-5.6457416228779852e-04,5.4060925768958538e-02,5.7529517667575944e-05,-7.7739084579605189e-01,-5.6774747427365459e-04,5.4087772478058897e-02,-7.5693801046140252e-01,-4.4454337456235990e-04,5.4931615127225379e-02,2.6226498451246888e-02,1,4.8666667938232422e+00,1.3333334028720856e-01,5.0000000000000000e-01,4.1999998688697815e-01
7.7179219494937129e+01,7.7137139522298469e+01,7.6835172208147995e+01,7.7827045560195640e-01,7.7830765735408047e-01,7.5794910513909697e-01,-1.4150371026610062e+01,-1.4143671026610061e+01,-6.0335271507878021e+00,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.7650647719770816e-01,-5.6784455251892327e-04,5.2366550421700700e-02,5.6810489450171493e-05,-7.7654199722506945e-01,-5.7087119202641954e-04,5.2392702424436832e-02,-7.5602987466678651e-01,-4.4516241221458438e-04,5.3902275138567157e-02,2.6384669894980770e-02,1,4.8750000000000000e+00,1.2500000000000000e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.9430732770820228e+01,6.9389063541045886e+01,7.1681689814121512e+01,7.7702120104599570e-01,7.7705854352965964e-01,7.5676814447673102e-01,-1.7883792256059401e+01,-1.7874858803394194e+01,-9.6940361354171074e+00,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.7537177261985990e-01,-5.7089158269646759e-04,5.0595874488277862e-02,5.6591183583569605e-05,-7.7540753263354045e-01,-5.7375066590751418e-04,5.0621303781213108e-02,-7.5492772225245908e-01,-4.4505699960003170e-04,5.2742659835558689e-02,2.6456496305910737e-02,1,4.8833332061767578e+00,1.1666666716337204e-01,5.0000000000000000e-01,4.1999998688697815e-01
6.2794522819852439e+01,6.2754052161218922e+01,6.6602717936438395e+01,7.7548903155028537e-01,7.7552538345757860e-01,7.5538028144280867e-01,-2.1005672637492900e+01,-2.0994632653080785e+01,-1.3046851058811631e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.7395447789825478e-01,-5.7383259679867800e-04,4.8751829126880628e-02,5.5195011595748154e-05,-7.7398934457358148e-01,-5.7652318451029941e-04,4.8776511800977321e-02,-7.5362515444186517e-01,-4.4439630665375648e-04,5.1457893765339727e-02,2.6447641257959176e-02,1,4.8916668891906738e+00,1.0833333432674408e-01,5.0000000000000000e-01,4.1999998688697815e-01
5.7175500735645414e+01,5.7136644657149695e+01,6.1790520933192276e+01,7.7366055759879859e-01,7.7369670851341765e-01,7.5376932360041593e-01,-2.3669791580629425e+01,-2.3656947664227928e+01,-1.6111784529950633e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.7224145259057542e-01,-5.7671913847372126e-04,4.6823197749859408e-02,5.4689099434938796e-05,-7.7227621260425594e-01,-5.7925014587482699e-04,4.6847189793710761e-02,-7.5210595903620103e-01,-4.4331848831594963e-04,5.0039532958700630e-02,2.6358241570239131e-02,1,4.9000000953674316e+00,1.0000000149011612e-01,5.0000000000000000e-01,4.1999998688697815e-01
5.2413017459626850e+01,5.2375930806208501e+01,5.7338738876386003e+01,7.7152528107548157e-01,7.7156109206238233e-01,7.5192147443072055e-01,-2.5984811103154751e+01,-2.5970237770177462e+01,-1.8916427878548610e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.7022215920775094e-01,-5.7958742219017876e-04,4.4802737955544750e-02,5.3985279669753216e-05,-7.7025667923511221e-01,-5.8197004890307821e-04,4.4825925959877826e-02,-7.5035607758477973e-01,-4.4199325078137110e-04,4.8481898922132803e-02,2.6189323710929118e-02,1,4.9083333015441895e+00,9.1666668653488159e-02,5.0000000000000000e-01,4.1999998688697815e-01
4.8354294023716150e+01,4.8319050031447709e+01,5.3282610860948687e+01,7.6907166814459527e-01,7.6910703762309751e-01,7.4982057087366727e-01,-2.8028907401772710e+01,-2.8012931400786115e+01,-2.1491286904281228e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6788497321691374e-01,-5.8246138332518490e-04,4.2682589611968497e-02,5.3088180271515012e-05,-7.6791915991125959e-01,-5.8470946347182341e-04,4.2704802952396474e-02,-7.4835902502638052e-01,-4.4061827929793308e-04,4.6778750175535247e-02,2.5944125970052388e-02,1,4.9166665077209473e+00,8.3333335816860199e-02,5.0000000000000000e-01,4.1999998688697815e-01
4.4872360047053448e+01,4.4838756054651491e+01,4.9623815096516950e+01,7.6628764403800109e-01,7.6632208277628777e-01,7.4744878672463211e-01,-2.9862413162084241e+01,-2.9845213162465708e+01,-2.3869152679477928e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6521788068103946e-01,-5.8536231790698640e-04,4.0447013354866751e-02,5.1697391721970741e-05,-7.6525124069510164e-01,-5.8748815813933284e-04,4.0468277360758628e-02,-7.4609683923636627e-01,-4.3941766753141317e-04,4.4916962881963549e-02,2.5628129133382499e-02,1,4.9250001907348633e+00,7.5000002980232239e-02,5.0000000000000000e-01,4.1999998688697815e-01
4.1861932837040833e+01,4.1830036841845526e+01,4.6337692866086144e+01,7.6316336450382705e-01,7.6319684950432187e-01,7.4479189922203592e-01,-3.1527052365454797e+01,-3.1508879032477502e+01,-2.6076370536495197e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.6221060156194720e-01,-5.8831490590326250e-04,3.8087431846552888e-02,5.0156431906301684e-05,-7.6224312158930863e-01,-5.9033007953969798e-04,3.8107522519181369e-02,-7.4355470684468505e-01,-4.3866248209500837e-04,4.2888803709165174e-02,2.5244628679264278e-02,1,4.9333333969116211e+00,6.6666670143604279e-02,5.0000000000000000e-01,4.1999998688697815e-01
3.9239811271670547e+01,3.9209509941028841e+01,4.3391205535107787e+01,7.5968792658116746e-01,7.5972100252268904e-01,7.4183370099888613e-01,-3.3053785648352132e+01,-3.3034782980342825e+01,-2.8135016024390961e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5885158764921690e-01,-5.9134792201646241e-04,3.5596235960476647e-02,4.9183855107539308e-05,-7.5888381432959606e-01,-5.9326381570822678e-04,3.5615051968723194e-02,-7.4071561321883550e-01,-4.3866618979417716e-04,4.0687180987972180e-02,2.4798130065195968e-02,1,4.9416666030883789e+00,5.8333333581686020e-02,5.0000000000000000e-01,4.1999998688697815e-01
3.6940453664744055e+01,3.6911645667346676e+01,4.0749087709807846e+01,7.5585342905822661e-01,7.5588568436335457e-01,7.3856083902474423e-01,-3.4469179652227446e+01,-3.4449419652284668e+01,-3.0066555313980643e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683700000000006e-05,-7.5513208192036729e-01,-5.9449532353018312e-04,3.2966803886402558e-02,4.7743740128394763e-05,-7.5516360194772858e-01,-5.9632332394804152e-04,3.2984279894734930e-02,-7.3756516088262170e-01,-4.3979851057402428e-04,3.8305952653870878e-02,2.4293272948417016e-02,1,4.9499998092651367e+00,5.0000000745058060e-02,5.0000000000000000e-01,4.1999998688697815e-01
3.4910813431251185e+01,3.4883456099079289e+01,3.8375865974352415e+01,7.5165177352496504e-01,7.5168324772485096e-01,7.3495900720850615e-01,-3.5785592404907895e+01,-3.5765240402267132e+01,-3.1878765344139371e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.5104290963518394e-01,-5.9779455177285008e-04,3.0193534551492207e-02,4.6292548960813320e-05,-7.5107376299603756e-01,-5.9954372558245199e-04,3.0209533227957861e-02,-7.3408774863880055e-01,-4.4249840405507655e-04,3.5739877776590143e-02,2.3735636205936987e-02,1,4.9583334922790527e+00,4.1666667908430099e-02,5.0000000000000000e-01,4.1999998688697815e-01
3.3111125233273029e+01,3.3085055898326843e+01,3.6241908316063110e+01,7.4707633979454069e-01,7.4710614088207539e-01,7.3101391492278645e-01,-3.7041310554569087e+01,-3.7020441219956695e+01,-3.3609627439856034e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.4657616414179384e-01,-6.0128818005664446e-04,2.7271491955102322e-02,4.3721243495570397e-05,-7.4660545748925289e-01,-6.0296832725675008e-04,2.7285850631701490e-02,-7.3026753650353227e-01,-4.4732565655716686e-04,3.2984549690089529e-02,2.3132684813452681e-02,1,4.9666666984558105e+00,3.3333335071802139e-02,5.0000000000000000e-01,4.1999998688697815e-01
3.1501188713486695e+01,3.1476348713429473e+01,3.4310774299689839e+01,7.4212191945122064e-01,7.4215083651187996e-01,7.2671395010310635e-01,-3.8178790373653761e+01,-3.8157494372304775e+01,-3.5190021967117261e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.4172512431296300e-01,-6.0501276924397130e-04,2.4196579411241127e-02,4.2046295036640501e-05,-7.4175364434032431e-01,-6.0663248982113392e-04,2.4209127422266715e-02,-7.2609108354369001e-01,-4.5504330945857050e-04,3.0036831740985880e-02,2.2490462149666639e-02,1,4.9749999046325684e+00,2.5000000372529030e-02,5.0000000000000000e-01,4.1999998688697815e-01
3.0070941944876008e+01,3.0047169942039737e+01,3.2577347466108890e+01,7.3677886497059708e-01,7.3680657301022578e-01,7.2204120204718603e-01,-3.9426347286373350e+01,-3.9404600619751186e+01,-3.6852456167874777e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999999e-05,-7.3647840564419709e-01,-6.0904159771695335e-04,2.0965116920455482e-02,3.9970361323601144e-05,-7.3650581901868373e-01,-6.1061142501782589e-04,2.0975764931600277e-02,-7.2153835159499624e-01,-4.6666951932635797e-04,2.6895134541800855e-02,2.1818145579207041e-02,1,4.9833331108093262e+00,1.6666667535901070e-02,5.0000000000000000e-01,4.1999998688697815e-01
2.8741379049143774e+01,2.8718660379685343e+01,3.0954307147084847e+01,7.3106234796023328e-01,7.3108820558742771e-01,7.1699888648990906e-01,-4.0126021791480738e+01,-4.0104059123457134e+01,-3.7898215979591036e+01,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,0.0000000000000000e+00,0.0000000000000000e+00,4.7683699999999992e-05,-7.3084920648080010e-01,-6.1332471999968905e-04,1.7574154119731150e-02,3.7111828603599116e-05,-7.3087485984160594e-01,-6.1485225401916924e-04,1.7582858132143876e-02,-7.1661011254989904e-01,-4.8329324860295017e-04,2.3560777103519358e-02,2.1130216311633306e-02,1,4.9916667938232422e+00,8.3333337679505348e-03,5.0000000000000000e-01,4.1999998688697815e-01
2.7893464220482883e+01,2.7871512217746748e+01,2.9901133578972185e+01,7.2490501065436141e-01,7.2492941385374721e-01,7.1150998878431992e-01,-4.2727597434876692e+01,-4.2704697434876692e+01,-4.0867268951949470e+01,0.0000000000000000e+00,0.0000000000000000e+00,2.3841900000000000e-05,0.0000000000000000e+00,0.0000000000000000e+00,2.3841900000000000e-05,0.0000000000000000e+00,0.0000000000000000e+00,2.3841900000000000e-05,-7.2476792737611739e-01,-6.1842825602229274e-04,1.4020879348531804e-02,3.4735299446068234e-05,-7.2479220741715944e-01,-6.1993729676104834e-04,1.4027387359476329e-02,-7.1122636695201691e-01,-5.0129145705753685e-04,2.0045615743678514e-02,2.0447236763942903e-02,1,5.0000000000000000e+00,0.0000000000000000e+00,5.0000000000000000e-01,4.1999998688697815e-01


==> figures/tikz/foam_colorbar.tikz <==
\begin{tikzpicture}[scale=0.4]
\pgfmathsetlengthmacro\MajorTickLength{
  \pgfkeysvalueof{/pgfplots/major tick length} * 0.5
}
\begin{axis}[
title={\Large $\|u\|$},
xmin=0, xmax=0.02,
ymin=0, ymax=6e-2,
axis on top,
scaled x ticks=false,
scaled y ticks=false,
xtick=\empty,
xticklabels=\empty,
yticklabel pos=right,
% yticklabel=[pos=right,\num[round-mode=places,round-precision=1]{\tick}],
% See section 74 of pgf manual http://www.texample.net/media/pgf/builds/pgfmanualCVS2012-11-04.pdf
y tick label style={
  /pgf/number format/.cd,
    % std,
    % sci,
    sci zerofill,
    %fixed,
    %fixed zerofill,
    precision=1,
  /tikz/.cd  
},
extra y ticks={
   %\pgfkeysvalueof{/pgfplots/ymin},
   %\pgfkeysvalueof{/pgfplots/ymax}
},
%every extra y tick/.style={
extra y tick style={
%    font=\large,
    tick style=transparent, % avoid tick marks overlapping axis lines
    yticklabel pos=right,
    y tick label style={
        /pgf/number format/.cd,
%           std,
%           sci,
            sci zerofill,
%            fixed,
            precision=1,
      /tikz/.cd
    }
},
%ylabel={\Large $\|u\|$},
ylabel style={rotate=-90},
width=1.82cm,
height=5.5cm,
major tick length=\MajorTickLength
]
\addplot graphics [
includegraphics cmd=\pgfimage,
xmin=\pgfkeysvalueof{/pgfplots/xmin}, 
xmax=\pgfkeysvalueof{/pgfplots/xmax}, 
ymin=\pgfkeysvalueof{/pgfplots/ymin}, 
ymax=\pgfkeysvalueof{/pgfplots/ymax}
] {./figures/tikz/colormap_cool_to_warm.png};
\end{axis}
\end{tikzpicture}


==> figures/tikz/plume_streamline_colorbar.tikz <==
\begin{tikzpicture}[scale=0.4]
\pgfmathsetlengthmacro\MajorTickLength{
  \pgfkeysvalueof{/pgfplots/major tick length} * 0.5
}
\begin{axis}[
title={\Large $\|u\|$},
xmin=0, xmax=0.02,
ymin=0, ymax=3.5e-1,
axis on top,
scaled x ticks=false,
scaled y ticks=false,
xtick=\empty,
xticklabels=\empty,
yticklabel pos=right,
% yticklabel=[pos=right,\num[round-mode=places,round-precision=1]{\tick}],
% See section 74 of pgf manual http://www.texample.net/media/pgf/builds/pgfmanualCVS2012-11-04.pdf
y tick label style={
  /pgf/number format/.cd,
    % std,
    % sci,
    sci zerofill,
    %fixed,
    %fixed zerofill,
    precision=1,
  /tikz/.cd  
},
extra y ticks={
   %\pgfkeysvalueof{/pgfplots/ymin},
   \pgfkeysvalueof{/pgfplots/ymax}
},
%every extra y tick/.style={
extra y tick style={
%    font=\large,
    tick style=transparent, % avoid tick marks overlapping axis lines
    yticklabel pos=right,
    y tick label style={
        /pgf/number format/.cd,
%           std,
%           sci,
            sci zerofill,
%            fixed,
            precision=1,
      /tikz/.cd
    }
},
%ylabel={\Large $\|u\|$},
ylabel style={rotate=-90},
width=1.82cm,
height=5.5cm,
major tick length=\MajorTickLength
]
\addplot graphics [
includegraphics cmd=\pgfimage,
xmin=\pgfkeysvalueof{/pgfplots/xmin}, 
xmax=\pgfkeysvalueof{/pgfplots/xmax}, 
ymin=\pgfkeysvalueof{/pgfplots/ymin}, 
ymax=\pgfkeysvalueof{/pgfplots/ymax}
] {./figures/tikz/colormap_velocity_streamline.png};
\end{axis}
\end{tikzpicture}


==> figures/tikz/plume_viscosity_colorbar.tikz <==
\begin{tikzpicture}[scale=0.4]
\pgfmathsetlengthmacro\MajorTickLength{
  \pgfkeysvalueof{/pgfplots/major tick length} * 0.5
}
\begin{axis}[
title={\Large $\mu$},
xmin=0, xmax=0.02,
ymin=4.7e-3, ymax=1e-2,
axis on top,
scaled x ticks=false,
scaled y ticks=false,
xtick=\empty,
xticklabels=\empty,
yticklabel pos=right,
% yticklabel=[pos=right,\num[round-mode=places,round-precision=1]{\tick}],
% See section 74 of pgf manual http://www.texample.net/media/pgf/builds/pgfmanualCVS2012-11-04.pdf
y tick label style={
  /pgf/number format/.cd,
    % std,
    %sci,
    sci zerofill,
    %fixed,
    %fixed zerofill,
    precision=1,
  /tikz/.cd  
},
extra y ticks={
   \pgfkeysvalueof{/pgfplots/ymin}
   %\pgfkeysvalueof{/pgfplots/ymax}
},
%every extra y tick/.style={
extra y tick style={
%   font=\large,
    tick style=transparent, % avoid tick marks overlapping axis lines
    yticklabel pos=right,
    y tick label style={
        /pgf/number format/.cd,
%            std,
            sci zerofill,
%            fixed,
            precision=1,
      /tikz/.cd
    }
},
%ylabel={\Large $\|u\|$},
ylabel style={rotate=-90},
width=1.82cm,
height=4.5cm,
major tick length=\MajorTickLength
]
\addplot graphics [
includegraphics cmd=\pgfimage,
xmin=\pgfkeysvalueof{/pgfplots/xmin}, 
xmax=\pgfkeysvalueof{/pgfplots/xmax}, 
ymin=\pgfkeysvalueof{/pgfplots/ymin}, 
ymax=\pgfkeysvalueof{/pgfplots/ymax}
] {./figures/tikz/colormap_inferno.png};
\end{axis}
\begin{axis}[
yshift=-4.5cm,
title={\Large $\mu$},
xmin=0, xmax=0.02,
ymin=4.7e-3, ymax=1,
axis on top,
scaled x ticks=false,
scaled y ticks=false,
xtick=\empty,
xticklabels=\empty,
yticklabel pos=right,
% yticklabel=[pos=right,\num[round-mode=places,round-precision=1]{\tick}],
% See section 74 of pgf manual http://www.texample.net/media/pgf/builds/pgfmanualCVS2012-11-04.pdf
y tick label style={
  /pgf/number format/.cd,
    % std,
    % sci,
    sci zerofill,
    %fixed,
    %fixed zerofill,
    precision=1,
  /tikz/.cd  
},
extra y ticks={
   \pgfkeysvalueof{/pgfplots/ymin}
   %\pgfkeysvalueof{/pgfplots/ymax}
},
%every extra y tick/.style={
extra y tick style={
%   font=\large,
    tick style=transparent, % avoid tick marks overlapping axis lines
    yticklabel pos=right,
    y tick label style={
        /pgf/number format/.cd,
%           std,
            sci zerofill,
%            fixed,
            precision=1,
      /tikz/.cd
    }
},
%ylabel={\Large $\|u\|$},
ylabel style={rotate=-90},
width=1.82cm,
height=4.5cm,
major tick length=\MajorTickLength
]
\addplot graphics [
includegraphics cmd=\pgfimage,
xmin=\pgfkeysvalueof{/pgfplots/xmin}, 
xmax=\pgfkeysvalueof{/pgfplots/xmax}, 
ymin=\pgfkeysvalueof{/pgfplots/ymin}, 
ymax=\pgfkeysvalueof{/pgfplots/ymax}
] {./figures/tikz/colormap_cool_to_warm_extended.png};
\end{axis}
\end{tikzpicture}

